Covariance-Aware Transformers for Quadratic Programming and Decision Making

We explore the use of transformers for solving quadratic programs and how this capability benefits decision-making problems that involve covariance matrices. We first show that the linear attention mechanism can provably solve unconstrained QPs by tokenizing the matrix variables (e.g.~$A$ of the objective $\frac{1}{2}x^\top Ax+b^\top x$) row-by-row and emulating gradient descent iterations. Furthermore, by incorporating MLPs, a transformer block can solve (i) $\ell_1$-penalized QPs by emulating iterative soft-thresholding and (ii) $\ell_1$-constrained QPs when equipped with an additional feedback loop. Our theory motivates us to introduce Time2Decide: a generic method that enhances a time series foundation model (TSFM) by explicitly feeding the covariance matrix between the variates. We empirically find that Time2Decide uniformly outperforms the base TSFM model for the classical portfolio optimization problem that admits an $\ell_1$-constrained QP formulation. Remarkably, Time2Decide also outperforms the classical "Predict-then-Optimize (PtO)" procedure, where we first forecast the returns and then explicitly solve a constrained QP, in suitable settings. Our results demonstrate that transformers benefit from explicit use of second-order statistics, and this can enable them to effectively solve complex decision-making problems, like portfolio construction, in one forward pass.

==> AISTATS2026PaperPack/QP_func_approx/experiments/lineartransformer/n10_m3/l8_h2_20251014_185335/console_output.txt <==

Configuration:
  Model Type: LinearTransformer
  Problem: 10 variables, 3 constraints
  Dataset: 50000 train, 10000 val, 10000 test
  Test Kappa range: [None, None]
  Model: 8 layers, 2 heads, 256 hidden_dim
  Training: 500 epochs, lr=0.0001, batch_size=128
  Seed: 42
Generating training data...
Loading QP dataset: QP_datasets/n10_m3_s50000_seed42.pkl
Generating validation data...
Loading QP dataset: QP_datasets/n10_m3_s10000_seed43.pkl
Generating test data...
Loading QP dataset: QP_datasets/n10_m3_s10000_seed44.pkl
Creating LinearTransformer model...
Total parameters: 6,590,986
Trainable parameters: 6,590,986
Model device: cuda:0
Training model...
Evaluating model...

Generating detailed test results visualization...

Saved plots to experiments/lineartransformer/n10_m3/l8_h2_20251014_185335:
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf

============================================================
RESULTS
============================================================
MSE Loss: 0.259438
R-squared: 0.905358
Average Objective Error: 0.793098
Average Constraint Violation: 0.060183

Training curves saved to experiments/lineartransformer/n10_m3/l8_h2_20251014_185335:
  - training_curves.pdf

Saving results to file...
Results saved to: experiments/lineartransformer/n10_m3/l8_h2_20251014_185335/lineartransformer_results.txt

Training completed! Check the saved plots and results file.


==> AISTATS2026PaperPack/QP_func_approx/experiments/lineartransformer/n10_m3/l8_h2_20251014_185335/lineartransformer_results.txt <==
================================================================================
LinearTransformer Experimental Results
================================================================================
Experiment Date: 2025-10-14 19:13:14
Random Seed: 42

MODEL CONFIGURATION
----------------------------------------
Model Type: LinearTransformer
Problem Dimension (n): 10
Constraint Number (m): 3
Transformer Layers: 8
Attention Heads: 2
Hidden Dimension: 256
Dropout Rate: 0.1

DATASET CONFIGURATION
----------------------------------------
Training Samples: 50000
Validation Samples: 10000
Test Samples: 10000
Batch Size: 128
Test Kappa range: [None, None]

TRAINING CONFIGURATION
----------------------------------------
Epochs: 500
Learning Rate: 0.0001
Early Stopping Patience: 30

TRAINING RESULTS
----------------------------------------
Final Training Loss: 0.102404
Final Validation Loss: 0.265063
Best Validation Loss: 0.263263
Training Epochs Completed: 183

TEST RESULTS
----------------------------------------
Total Test Samples: 10000
MSE Loss: 0.259438
R-squared: 0.905358
Objective Error: 0.793098
Constraint Violation: 0.060183
Objective Error Range: [0.0000, 27.4368]
Objective Error Median: 0.3165
Objective Error 95th Percentile: 3.1512
Constraint Violation Range: [0.0000, 1.5222]
Constraint Violation Median: 0.0000
Constraint Violation 95th Percentile: 0.2959
Samples with Zero Constraint Violation: 6147/10000

GENERATED FILES
----------------------------------------
All files saved in: experiments/lineartransformer/n10_m3/l8_h2_20251014_185335/
Plots:
  - training_curves.pdf
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf
Results: experiments/lineartransformer/n10_m3/l8_h2_20251014_185335/lineartransformer_results.txt


==> AISTATS2026PaperPack/QP_func_approx/experiments/lineartransformer/n10_m6/l8_h1_20251014_175604/console_output.txt <==

Configuration:
  Model Type: LinearTransformer
  Problem: 10 variables, 6 constraints
  Dataset: 50000 train, 10000 val, 10000 test
  Test Kappa range: [None, None]
  Model: 8 layers, 1 heads, 256 hidden_dim
  Training: 500 epochs, lr=0.0001, batch_size=128
  Seed: 42
Generating training data...
Loading QP dataset: QP_datasets/n10_m6_s50000_seed42.pkl
Generating validation data...
Loading QP dataset: QP_datasets/n10_m6_s10000_seed43.pkl
Generating test data...
Loading QP dataset: QP_datasets/n10_m6_s10000_seed44.pkl
Creating LinearTransformer model...
Total parameters: 6,591,754
Trainable parameters: 6,591,754
Model device: cuda:0
Training model...
Evaluating model...

Generating detailed test results visualization...

Saved plots to experiments/lineartransformer/n10_m6/l8_h1_20251014_175604:
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf

============================================================
RESULTS
============================================================
MSE Loss: 0.138422
R-squared: 0.892066
Average Objective Error: 0.451954
Average Constraint Violation: 0.038785

Training curves saved to experiments/lineartransformer/n10_m6/l8_h1_20251014_175604:
  - training_curves.pdf

Saving results to file...
Results saved to: experiments/lineartransformer/n10_m6/l8_h1_20251014_175604/lineartransformer_results.txt

Training completed! Check the saved plots and results file.


==> AISTATS2026PaperPack/QP_func_approx/experiments/lineartransformer/n10_m6/l8_h1_20251014_175604/lineartransformer_results.txt <==
================================================================================
LinearTransformer Experimental Results
================================================================================
Experiment Date: 2025-10-14 18:14:43
Random Seed: 42

MODEL CONFIGURATION
----------------------------------------
Model Type: LinearTransformer
Problem Dimension (n): 10
Constraint Number (m): 6
Transformer Layers: 8
Attention Heads: 1
Hidden Dimension: 256
Dropout Rate: 0.1

DATASET CONFIGURATION
----------------------------------------
Training Samples: 50000
Validation Samples: 10000
Test Samples: 10000
Batch Size: 128
Test Kappa range: [None, None]

TRAINING CONFIGURATION
----------------------------------------
Epochs: 500
Learning Rate: 0.0001
Early Stopping Patience: 30

TRAINING RESULTS
----------------------------------------
Final Training Loss: 0.060279
Final Validation Loss: 0.160837
Best Validation Loss: 0.158895
Training Epochs Completed: 179

TEST RESULTS
----------------------------------------
Total Test Samples: 10000
MSE Loss: 0.138422
R-squared: 0.892066
Objective Error: 0.451954
Constraint Violation: 0.038785
Objective Error Range: [0.0001, 17.1493]
Objective Error Median: 0.1938
Objective Error 95th Percentile: 1.6922
Constraint Violation Range: [0.0000, 0.6794]
Constraint Violation Median: 0.0082
Constraint Violation 95th Percentile: 0.1573
Samples with Zero Constraint Violation: 4539/10000

GENERATED FILES
----------------------------------------
All files saved in: experiments/lineartransformer/n10_m6/l8_h1_20251014_175604/
Plots:
  - training_curves.pdf
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf
Results: experiments/lineartransformer/n10_m6/l8_h1_20251014_175604/lineartransformer_results.txt


==> AISTATS2026PaperPack/QP_func_approx/experiments/lineartransformer/n10_m9/l8_h2_20251014_190211/console_output.txt <==

Configuration:
  Model Type: LinearTransformer
  Problem: 10 variables, 9 constraints
  Dataset: 50000 train, 10000 val, 10000 test
  Test Kappa range: [None, None]
  Model: 8 layers, 2 heads, 256 hidden_dim
  Training: 500 epochs, lr=0.0001, batch_size=128
  Seed: 42
Generating training data...
Loading QP dataset: QP_datasets/n10_m9_s50000_seed42.pkl
Generating validation data...
Loading QP dataset: QP_datasets/n10_m9_s10000_seed43.pkl
Generating test data...
Loading QP dataset: QP_datasets/n10_m9_s10000_seed44.pkl
Creating LinearTransformer model...
Total parameters: 6,592,522
Trainable parameters: 6,592,522
Model device: cuda:0
Training model...
Evaluating model...

Generating detailed test results visualization...

Saved plots to experiments/lineartransformer/n10_m9/l8_h2_20251014_190211:
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf

============================================================
RESULTS
============================================================
MSE Loss: 0.061623
R-squared: 0.906227
Average Objective Error: 0.254187
Average Constraint Violation: 0.028596

Training curves saved to experiments/lineartransformer/n10_m9/l8_h2_20251014_190211:
  - training_curves.pdf

Saving results to file...
Results saved to: experiments/lineartransformer/n10_m9/l8_h2_20251014_190211/lineartransformer_results.txt

Training completed! Check the saved plots and results file.


==> AISTATS2026PaperPack/QP_func_approx/experiments/lineartransformer/n10_m9/l8_h2_20251014_190211/lineartransformer_results.txt <==
================================================================================
LinearTransformer Experimental Results
================================================================================
Experiment Date: 2025-10-14 19:21:25
Random Seed: 42

MODEL CONFIGURATION
----------------------------------------
Model Type: LinearTransformer
Problem Dimension (n): 10
Constraint Number (m): 9
Transformer Layers: 8
Attention Heads: 2
Hidden Dimension: 256
Dropout Rate: 0.1

DATASET CONFIGURATION
----------------------------------------
Training Samples: 50000
Validation Samples: 10000
Test Samples: 10000
Batch Size: 128
Test Kappa range: [None, None]

TRAINING CONFIGURATION
----------------------------------------
Epochs: 500
Learning Rate: 0.0001
Early Stopping Patience: 30

TRAINING RESULTS
----------------------------------------
Final Training Loss: 0.024276
Final Validation Loss: 0.060345
Best Validation Loss: 0.060306
Training Epochs Completed: 180

TEST RESULTS
----------------------------------------
Total Test Samples: 10000
MSE Loss: 0.061623
R-squared: 0.906227
Objective Error: 0.254187
Constraint Violation: 0.028596
Objective Error Range: [0.0000, 14.0191]
Objective Error Median: 0.1339
Objective Error 95th Percentile: 0.8288
Constraint Violation Range: [0.0000, 0.3656]
Constraint Violation Median: 0.0155
Constraint Violation 95th Percentile: 0.1009
Samples with Zero Constraint Violation: 3604/10000

GENERATED FILES
----------------------------------------
All files saved in: experiments/lineartransformer/n10_m9/l8_h2_20251014_190211/
Plots:
  - training_curves.pdf
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf
Results: experiments/lineartransformer/n10_m9/l8_h2_20251014_190211/lineartransformer_results.txt


==> AISTATS2026PaperPack/QP_func_approx/experiments/lineartransformer/n5_m3/l8_h2_20250923_051339/console_output.txt <==

Configuration:
  Model Type: LinearTransformer
  Problem: 5 variables, 3 constraints
  Dataset: 50000 train, 10000 val, 10000 test
  Model: 8 layers, 2 heads, 256 hidden_dim
  Training: 500 epochs, lr=0.0001, batch_size=128
  Seed: 42
Generating training data...
Loading QP dataset: QP_datasets/n5_m3_s50000_seed42.pkl
Generating validation data...
Loading QP dataset: QP_datasets/n5_m3_s10000_seed43.pkl
Generating test data...
Loading QP dataset: QP_datasets/n5_m3_s10000_seed44.pkl
Creating LinearTransformer model...
Total parameters: 6,587,141
Trainable parameters: 6,587,141
Model device: cuda:0
Training model...
Evaluating model...

Generating detailed test results visualization...

Saved plots to experiments/lineartransformer/n5_m3/l8_h2_20250923_051339:
  - mse_distribution.png/pdf
  - nmse_distribution.png/pdf
  - objective_error_distribution.png/pdf
  - constraint_violation_distribution.png/pdf

============================================================
RESULTS
============================================================
MSE Loss: 0.089842
R-squared: 0.973832
Average Objective Error: 0.159638
Average Constraint Violation: 0.031255

Training curves saved to experiments/lineartransformer/n5_m3/l8_h2_20250923_051339:
  - training_curves.png
  - training_curves.pdf

Analyzing difficult samples...
Saved 500 difficult samples (worst 5%) to:
  - difficult_samples.json
  - difficult_samples_summary.csv

Saving results to file...
Results saved to: experiments/lineartransformer/n5_m3/l8_h2_20250923_051339/lineartransformer_results.txt

Training completed! Check the saved plots and results file.


==> AISTATS2026PaperPack/QP_func_approx/experiments/lineartransformer/n5_m3/l8_h2_20250923_051339/difficult_samples_summary.csv <==
Index,Difficulty_Score,MSE,Objective_Error,Constraint_Violation
2782,0.29540032148361206,0.29540032148361206,1.8726153373718262,0.0
2340,0.29542696475982666,0.29542696475982666,0.3276481628417969,0.0
1100,0.2955924868583679,0.2955924868583679,0.2633085250854492,0.0
7206,0.29656893014907837,0.29656893014907837,1.9506759643554688,0.0
7950,0.2975068986415863,0.2975068986415863,0.3578357696533203,0.12835712730884552
3176,0.29754048585891724,0.29754048585891724,0.34174394607543945,0.0
9645,0.29772689938545227,0.29772689938545227,0.39623546600341797,0.0
6433,0.29855191707611084,0.29855191707611084,0.23828339576721191,0.0
9676,0.2993997037410736,0.2993997037410736,9.17764663696289,0.10957042127847672
5391,0.29952472448349,0.29952472448349,0.9359824657440186,0.0
4099,0.2998279333114624,0.2998279333114624,0.5499954223632812,0.0
524,0.3001665771007538,0.3001665771007538,0.023055553436279297,0.12756343185901642
5327,0.30065956711769104,0.30065956711769104,0.3231699466705322,0.0
1403,0.3009623885154724,0.3009623885154724,0.7872734069824219,0.11803793907165527
3270,0.3010115623474121,0.3010115623474121,1.5246334075927734,0.0
3950,0.30189821124076843,0.30189821124076843,0.2905616760253906,0.4133143126964569
9232,0.3020794689655304,0.3020794689655304,0.16719341278076172,0.0
6588,0.3022848963737488,0.3022848963737488,0.41747617721557617,0.0
2402,0.3024733066558838,0.3024733066558838,0.3573880195617676,0.0
3313,0.3027248978614807,0.3027248978614807,0.2942028045654297,0.0
7933,0.30306610465049744,0.30306610465049744,0.1988687515258789,0.0
7024,0.30384036898612976,0.30384036898612976,0.9015765190124512,0.0
4082,0.3047149181365967,0.3047149181365967,2.0362606048583984,0.0
1436,0.3055007755756378,0.3055007755756378,0.6422810554504395,0.0
5980,0.3056265711784363,0.3056265711784363,0.22697830200195312,0.0
4748,0.3067656457424164,0.3067656457424164,0.2983403205871582,0.14183051884174347
7345,0.3079555332660675,0.3079555332660675,0.6121177673339844,0.0
2498,0.3083159029483795,0.3083159029483795,0.22149443626403809,0.0
8519,0.30851730704307556,0.30851730704307556,0.1308298110961914,0.0
6100,0.3091704845428467,0.3091704845428467,0.02617645263671875,0.08378800004720688
2448,0.3097277283668518,0.3097277283668518,0.3329353332519531,0.0
4109,0.31014615297317505,0.31014615297317505,0.16922521591186523,0.0
980,0.3105394244194031,0.3105394244194031,1.2336788177490234,0.0
7146,0.3118966817855835,0.3118966817855835,0.5989785194396973,0.0
5043,0.31218865513801575,0.31218865513801575,0.28149300813674927,0.0
8542,0.31286126375198364,0.31286126375198364,0.14093017578125,0.0
9333,0.313789963722229,0.313789963722229,0.35876941680908203,0.0
1711,0.31531569361686707,0.31531569361686707,0.17986339330673218,0.0
5837,0.3154492974281311,0.3154492974281311,0.1882925033569336,0.0
8448,0.3157833218574524,0.3157833218574524,0.439866304397583,0.14665953814983368
9091,0.3186382055282593,0.3186382055282593,0.14735984802246094,0.0
5304,0.31878963112831116,0.31878963112831116,0.15546035766601562,0.0
6472,0.3201298117637634,0.3201298117637634,0.16247963905334473,0.056957047432661057
3875,0.320913702249527,0.320913702249527,0.9051055908203125,0.0
4917,0.32119718194007874,0.32119718194007874,1.0753583908081055,0.0
6440,0.3217311203479767,0.3217311203479767,0.16274499893188477,0.0
6780,0.322063148021698,0.322063148021698,1.4597177505493164,0.0
6330,0.3224881589412689,0.3224881589412689,0.1621079444885254,0.0
2978,0.3225959539413452,0.3225959539413452,0.20884037017822266,0.0
6001,0.3231319785118103,0.3231319785118103,0.26723194122314453,0.0
2723,0.32388219237327576,0.32388219237327576,0.6005535125732422,0.0
1185,0.32402801513671875,0.32402801513671875,0.8723249435424805,0.0
6196,0.32466134428977966,0.32466134428977966,0.30753302574157715,0.0
2806,0.32474812865257263,0.32474812865257263,1.140519142150879,0.0
6999,0.32600462436676025,0.32600462436676025,0.8052549362182617,0.0
9928,0.32603883743286133,0.32603883743286133,0.20077085494995117,0.0
5965,0.32681697607040405,0.32681697607040405,0.4445528984069824,0.0
5073,0.3269801735877991,0.3269801735877991,0.5496282577514648,0.0
1506,0.32756444811820984,0.32756444811820984,1.17706298828125,0.0
9052,0.33071377873420715,0.33071377873420715,0.2370591163635254,0.0
2467,0.3311935067176819,0.3311935067176819,0.315216064453125,0.0
3465,0.33152127265930176,0.33152127265930176,0.1478562355041504,0.3074156939983368
4431,0.33173269033432007,0.33173269033432007,0.3187446594238281,0.0
3140,0.3321298062801361,0.3321298062801361,0.8285942077636719,0.0
7917,0.3321594297885895,0.3321594297885895,1.5035896301269531,0.0
8053,0.3322167992591858,0.3322167992591858,1.3390398025512695,0.43433889746665955
7160,0.333181768655777,0.333181768655777,0.5330612659454346,0.0
9826,0.33333319425582886,0.33333319425582886,1.983715534210205,0.0
4196,0.3349842429161072,0.3349842429161072,1.0316619873046875,0.0
3752,0.3389432430267334,0.3389432430267334,1.4278011322021484,0.0
8881,0.3396855294704437,0.3396855294704437,0.29771852493286133,0.0
2274,0.3412726819515228,0.3412726819515228,0.2728719711303711,0.018998941406607628
2774,0.3429405093193054,0.3429405093193054,0.42804431915283203,0.0
1311,0.3433762192726135,0.3433762192726135,0.7391691207885742,0.0
2850,0.343902051448822,0.343902051448822,0.49025678634643555,0.0
8680,0.3440726697444916,0.3440726697444916,0.5428333282470703,0.0
8209,0.34412842988967896,0.34412842988967896,0.16019058227539062,0.055665452033281326
841,0.3457079231739044,0.3457079231739044,0.19711542129516602,0.0
4742,0.3462679088115692,0.3462679088115692,0.3181614875793457,0.0
6480,0.347433477640152,0.347433477640152,0.3942527770996094,0.0
2883,0.3479875922203064,0.3479875922203064,0.4233207702636719,0.0
6082,0.3493107557296753,0.3493107557296753,0.4838085174560547,0.0
5682,0.351959764957428,0.351959764957428,0.4273555278778076,0.0
7641,0.3524896800518036,0.3524896800518036,1.1676125526428223,0.0
3325,0.35332122445106506,0.35332122445106506,0.13727426528930664,0.0
2376,0.353564590215683,0.353564590215683,0.5671768188476562,0.949124276638031
99,0.35425496101379395,0.35425496101379395,0.2966909408569336,0.0
9601,0.35872340202331543,0.35872340202331543,0.2276749610900879,0.0
928,0.36167630553245544,0.36167630553245544,0.2521634101867676,0.0
8832,0.3630070090293884,0.3630070090293884,0.4450569152832031,0.10831582546234131
7999,0.3636375367641449,0.3636375367641449,0.319547176361084,0.0
178,0.36380240321159363,0.36380240321159363,0.7894439697265625,0.0
8708,0.36527642607688904,0.36527642607688904,0.1650691032409668,0.0
2280,0.3674303889274597,0.3674303889274597,0.48355555534362793,0.0
8197,0.36792486906051636,0.36792486906051636,0.17426538467407227,0.0
4178,0.36830654740333557,0.36830654740333557,1.3337593078613281,0.0
868,0.36932387948036194,0.36932387948036194,0.5060639381408691,0.0
4707,0.37000203132629395,0.37000203132629395,0.28775978088378906,0.0022188823204487562
6967,0.37087482213974,0.37087482213974,0.35512256622314453,0.0
1168,0.371249794960022,0.371249794960022,0.43154430389404297,0.0
8591,0.3714151978492737,0.3714151978492737,0.6071696281433105,0.0
4932,0.3720947504043579,0.3720947504043579,0.8523235321044922,0.0
601,0.37257352471351624,0.37257352471351624,0.8919095993041992,0.3239614963531494
3559,0.373287558555603,0.373287558555603,0.25220775604248047,0.0
6259,0.3734152913093567,0.3734152913093567,0.2563319206237793,0.0
623,0.37376371026039124,0.37376371026039124,0.48059654235839844,0.0
1412,0.3754194676876068,0.3754194676876068,0.14375638961791992,0.0
4667,0.37597841024398804,0.37597841024398804,1.0526676177978516,0.5959917902946472
840,0.37692970037460327,0.37692970037460327,0.9010396003723145,0.30285465717315674
1356,0.37693673372268677,0.37693673372268677,0.0822916030883789,0.1444133073091507
8158,0.3779919147491455,0.3779919147491455,0.5703191757202148,0.0
3599,0.37945976853370667,0.37945976853370667,0.20298528671264648,0.0
875,0.3807476758956909,0.3807476758956909,0.7403373718261719,0.0
6269,0.3809158205986023,0.3809158205986023,0.2511603832244873,0.0
294,0.38114026188850403,0.38114026188850403,0.33811044692993164,0.011262496002018452
1323,0.38473495841026306,0.38473495841026306,0.18004274368286133,0.0
4539,0.3899819254875183,0.3899819254875183,0.427325963973999,0.0
1584,0.3908699154853821,0.3908699154853821,0.3617401123046875,0.132731631398201
7640,0.3920551836490631,0.3920551836490631,0.1493220329284668,0.0
9787,0.394401878118515,0.394401878118515,0.16538667678833008,0.0
531,0.3945237398147583,0.3945237398147583,0.16616201400756836,0.0
4291,0.39727872610092163,0.39727872610092163,0.5306425094604492,0.0
2633,0.3973333239555359,0.3973333239555359,1.2128801345825195,0.2939359247684479
3666,0.4014039635658264,0.4014039635658264,1.2345304489135742,0.1572360247373581
6883,0.4026105999946594,0.4026105999946594,0.6098085641860962,0.0
7083,0.40322208404541016,0.40322208404541016,0.17821121215820312,0.022247513756155968
6930,0.4033316671848297,0.4033316671848297,0.2750988006591797,0.0
4480,0.4058932363986969,0.4058932363986969,1.0070805549621582,0.0
409,0.4066244959831238,0.4066244959831238,0.2631344795227051,0.0
1818,0.40808573365211487,0.40808573365211487,1.5117816925048828,0.0
9531,0.41279253363609314,0.41279253363609314,0.8390722274780273,0.0
4215,0.4145059585571289,0.4145059585571289,0.5519504547119141,0.0
9767,0.41477760672569275,0.41477760672569275,1.0363993644714355,0.0
4619,0.4171409010887146,0.4171409010887146,0.48672962188720703,0.0
9335,0.41796547174453735,0.41796547174453735,0.24431276321411133,0.0
1989,0.420767605304718,0.420767605304718,0.3629775047302246,0.0
5223,0.42264246940612793,0.42264246940612793,0.48018836975097656,0.0
3989,0.42292898893356323,0.42292898893356323,0.3594083786010742,0.0
7061,0.42306286096572876,0.42306286096572876,0.3771634101867676,0.0
6993,0.42462578415870667,0.42462578415870667,0.5181503295898438,0.0
6013,0.4251779019832611,0.4251779019832611,0.03305864334106445,0.1432393342256546
7485,0.42853593826293945,0.42853593826293945,2.497913360595703,0.0
5737,0.4299538731575012,0.4299538731575012,0.15751171112060547,0.0
6373,0.4322234094142914,0.4322234094142914,0.1609973907470703,0.0
1127,0.43276333808898926,0.43276333808898926,0.33521366119384766,0.0
8668,0.43278709053993225,0.43278709053993225,0.6907119750976562,0.0
4108,0.43328118324279785,0.43328118324279785,0.30983853340148926,0.0
231,0.4334547519683838,0.4334547519683838,0.507972240447998,0.0
5555,0.4343011975288391,0.4343011975288391,0.5218386650085449,0.0
5280,0.43701010942459106,0.43701010942459106,0.6924247741699219,0.005112568382173777
2149,0.4378630518913269,0.4378630518913269,0.6977052688598633,0.0
5020,0.4400508999824524,0.4400508999824524,1.6080293655395508,0.1981184482574463
7248,0.44150885939598083,0.44150885939598083,0.2601022720336914,0.0
6364,0.4422930181026459,0.4422930181026459,4.996377944946289,0.0
9611,0.44361552596092224,0.44361552596092224,0.22176551818847656,0.0
7474,0.44589099287986755,0.44589099287986755,0.2765312194824219,0.08582965284585953
7523,0.4459541440010071,0.4459541440010071,0.2161707878112793,0.058563392609357834
5318,0.4463854730129242,0.4463854730129242,1.4784526824951172,0.0
5211,0.4495666027069092,0.4495666027069092,0.1548328399658203,0.4439162313938141
3345,0.4507092833518982,0.4507092833518982,0.697578489780426,0.0
5627,0.4529748857021332,0.4529748857021332,0.4900083541870117,0.0
1983,0.4533774256706238,0.4533774256706238,0.8517589569091797,0.0
8966,0.45405149459838867,0.45405149459838867,0.6394877433776855,0.0
2781,0.4544092118740082,0.4544092118740082,0.42165088653564453,0.025475621223449707
6648,0.4553292393684387,0.4553292393684387,0.3656754493713379,0.0
6473,0.45616593956947327,0.45616593956947327,0.25290870666503906,0.0
7741,0.4576301574707031,0.4576301574707031,0.7187919616699219,0.0
7814,0.4614487290382385,0.4614487290382385,0.4401073455810547,0.0
177,0.4621095061302185,0.4621095061302185,0.31995296478271484,0.0
2718,0.46576762199401855,0.46576762199401855,0.4402141571044922,0.0
2533,0.46605101227760315,0.46605101227760315,0.7898015975952148,0.0
5414,0.46623119711875916,0.46623119711875916,0.29050731658935547,0.0
2748,0.46704092621803284,0.46704092621803284,1.2413158416748047,0.0
4407,0.4671381413936615,0.4671381413936615,0.6769485473632812,0.0
1048,0.46822190284729004,0.46822190284729004,0.6989994049072266,0.0
6859,0.47399085760116577,0.47399085760116577,0.2040395736694336,0.0
7155,0.47417545318603516,0.47417545318603516,0.5930204391479492,0.0
5468,0.4742790162563324,0.4742790162563324,0.2643916606903076,0.0
1631,0.47591227293014526,0.47591227293014526,2.999068260192871,0.0
698,0.47774338722229004,0.47774338722229004,0.8280162811279297,0.0
4923,0.47795039415359497,0.47795039415359497,0.9373512268066406,0.5325778126716614
9303,0.4785274565219879,0.4785274565219879,0.4209713935852051,0.0
6844,0.47864872217178345,0.47864872217178345,0.2409214973449707,0.0
5496,0.47886061668395996,0.47886061668395996,0.7492923736572266,0.0
6698,0.4816366732120514,0.4816366732120514,0.3565330505371094,0.0
3061,0.4868193566799164,0.4868193566799164,1.2794189453125,0.0
4292,0.49140334129333496,0.49140334129333496,0.3024272918701172,0.0
7807,0.4914773106575012,0.4914773106575012,1.4200048446655273,0.0
9160,0.4917945861816406,0.4917945861816406,0.6197628974914551,0.0
1813,0.4949483871459961,0.4949483871459961,1.3953914642333984,0.0
7903,0.495736688375473,0.495736688375473,0.24174833297729492,0.12118300050497055
8175,0.496290385723114,0.496290385723114,0.6502418518066406,0.0
3091,0.4962993264198303,0.4962993264198303,0.34428834915161133,0.0
830,0.5023193359375,0.5023193359375,0.46903133392333984,0.0
7637,0.5026160478591919,0.5026160478591919,0.20458197593688965,0.0
5052,0.5028676986694336,0.5028676986694336,1.7913198471069336,0.0
3760,0.5038382411003113,0.5038382411003113,0.2724790573120117,0.0
2053,0.5048447847366333,0.5048447847366333,0.1684112548828125,0.0
4181,0.5077033638954163,0.5077033638954163,0.4921550750732422,0.0
6577,0.5106632709503174,0.5106632709503174,0.26340627670288086,0.0
112,0.5109526515007019,0.5109526515007019,0.7909231185913086,0.0
8659,0.5118718147277832,0.5118718147277832,0.6473245620727539,0.0
9183,0.5151065587997437,0.5151065587997437,0.42671871185302734,0.0
8356,0.5160976648330688,0.5160976648330688,0.5350284576416016,0.0
779,0.516621470451355,0.516621470451355,0.4241485595703125,0.0
1014,0.5176180005073547,0.5176180005073547,0.19498348236083984,0.0
3439,0.5187981128692627,0.5187981128692627,1.5935592651367188,0.31847918033599854
2190,0.5197592377662659,0.5197592377662659,0.20194244384765625,0.08598335832357407
8705,0.5238921046257019,0.5238921046257019,0.1029043197631836,0.24712634086608887
3590,0.5246432423591614,0.5246432423591614,1.1491966247558594,0.4747278690338135
3081,0.5250228643417358,0.5250228643417358,0.4125537872314453,0.0
7020,0.5252119302749634,0.5252119302749634,0.6583094596862793,0.0
3405,0.5287461876869202,0.5287461876869202,0.7091941833496094,0.0
1971,0.5299583673477173,0.5299583673477173,1.672867774963379,0.0
6568,0.5304713249206543,0.5304713249206543,0.3867464065551758,0.0
7770,0.5360559821128845,0.5360559821128845,0.47125720977783203,0.0
478,0.537741482257843,0.537741482257843,0.46431541442871094,0.0
4141,0.5402125120162964,0.5402125120162964,0.3695411682128906,0.0
5400,0.5412726998329163,0.5412726998329163,2.2006702423095703,0.0
1981,0.5434803366661072,0.5434803366661072,0.43814611434936523,0.0
5960,0.5438100695610046,0.5438100695610046,0.5789284706115723,0.0
978,0.5539444088935852,0.5539444088935852,0.16914474964141846,0.0
816,0.5561969876289368,0.5561969876289368,0.2624626159667969,0.0
5732,0.5568673014640808,0.5568673014640808,2.190988302230835,0.22983987629413605
1390,0.5596576929092407,0.5596576929092407,0.4739527702331543,0.0
5935,0.5642563104629517,0.5642563104629517,1.0323209762573242,0.0
6836,0.5705768465995789,0.5705768465995789,0.1159214973449707,0.009046673774719238
583,0.5708634853363037,0.5708634853363037,0.5673587322235107,0.0
6254,0.5715567469596863,0.5715567469596863,0.7020626068115234,0.0
9736,0.5747865438461304,0.5747865438461304,0.44281911849975586,0.0
9412,0.5759813189506531,0.5759813189506531,0.6942734718322754,0.0
1668,0.5773809552192688,0.5773809552192688,0.6534819602966309,0.0
4579,0.5791486501693726,0.5791486501693726,0.7025585174560547,0.5296520590782166
8021,0.5871368646621704,0.5871368646621704,0.41221046447753906,0.0
7497,0.5891032814979553,0.5891032814979553,0.3973853588104248,0.0
3801,0.5899773836135864,0.5899773836135864,0.6945462226867676,0.0
8253,0.594093918800354,0.594093918800354,0.68701171875,0.0
5343,0.6026331186294556,0.6026331186294556,0.4443855285644531,0.02567037008702755
4032,0.6050294637680054,0.6050294637680054,0.31105709075927734,0.0
8026,0.6063136458396912,0.6063136458396912,0.36392879486083984,0.0
6415,0.6083633899688721,0.6083633899688721,0.9234404563903809,0.0
4217,0.6122198104858398,0.6122198104858398,0.43980884552001953,0.0
6306,0.615229070186615,0.615229070186615,0.5467243194580078,0.3730277121067047
995,0.6211340427398682,0.6211340427398682,0.7166237235069275,0.1514224261045456
3861,0.6219758987426758,0.6219758987426758,0.7169229984283447,0.0601298026740551
9844,0.623216450214386,0.623216450214386,0.18104124069213867,0.0
3884,0.6235256791114807,0.6235256791114807,0.46823787689208984,0.0
2229,0.6247810125350952,0.6247810125350952,0.2865257263183594,0.0
7191,0.6272443532943726,0.6272443532943726,0.3358316421508789,0.342853307723999
5660,0.6273826360702515,0.6273826360702515,0.02626800537109375,0.2068082094192505
2038,0.6295169591903687,0.6295169591903687,0.5137228965759277,0.0
7320,0.6307570338249207,0.6307570338249207,0.6766571998596191,0.0
1893,0.6321863532066345,0.6321863532066345,0.6084675788879395,0.0
7422,0.6411463618278503,0.6411463618278503,0.22130107879638672,0.0
8488,0.6413469314575195,0.6413469314575195,0.3746604919433594,0.047921378165483475
7244,0.6454229354858398,0.6454229354858398,0.07407379150390625,0.4246353209018707
2214,0.6471986174583435,0.6471986174583435,0.30538368225097656,0.0
6599,0.6508399248123169,0.6508399248123169,1.1561083793640137,0.0
6509,0.6527100205421448,0.6527100205421448,0.4373941421508789,0.0
7436,0.6539839506149292,0.6539839506149292,0.20668989419937134,0.0
8677,0.6548618078231812,0.6548618078231812,0.6920595169067383,0.0
2243,0.6556133031845093,0.6556133031845093,0.15037918090820312,0.1851152926683426
2957,0.6568061113357544,0.6568061113357544,0.49712085723876953,0.0
621,0.6600122451782227,0.6600122451782227,0.24967098236083984,0.0
6879,0.6626697778701782,0.6626697778701782,0.5824861526489258,0.0
8170,0.6659865379333496,0.6659865379333496,0.6974778175354004,0.0
4191,0.6664348244667053,0.6664348244667053,0.5214290618896484,0.0
5352,0.6664420962333679,0.6664420962333679,1.9313580989837646,0.0
9093,0.667134165763855,0.667134165763855,2.2474985122680664,0.644653856754303
549,0.6702973246574402,0.6702973246574402,0.7018823623657227,0.0
4437,0.6775703430175781,0.6775703430175781,0.4871969223022461,0.10067614167928696
8233,0.6809879541397095,0.6809879541397095,0.3070850372314453,0.0
9764,0.6826503276824951,0.6826503276824951,1.0029287338256836,0.0
5899,0.6908581852912903,0.6908581852912903,0.739990234375,0.0
8143,0.6935877203941345,0.6935877203941345,0.11495018005371094,0.166131854057312
4395,0.6936732530593872,0.6936732530593872,1.886298418045044,0.0
3798,0.6966580152511597,0.6966580152511597,1.3366899490356445,0.0
7912,0.6978248357772827,0.6978248357772827,0.37327098846435547,0.0
741,0.6995975375175476,0.6995975375175476,0.556675910949707,0.06998225301504135
2638,0.7071887850761414,0.7071887850761414,1.2487525939941406,0.0
2586,0.7291226983070374,0.7291226983070374,1.251366138458252,0.0
7104,0.7310542464256287,0.7310542464256287,2.1950416564941406,0.0
5184,0.7316591143608093,0.7316591143608093,0.4498615264892578,0.0
7997,0.7407048940658569,0.7407048940658569,0.21347570419311523,0.1120862141251564
7747,0.7423980832099915,0.7423980832099915,0.6207170486450195,0.0
970,0.742935836315155,0.742935836315155,1.3540191650390625,0.0
7763,0.7566920518875122,0.7566920518875122,0.17983675003051758,0.168931245803833
4928,0.7595977783203125,0.7595977783203125,0.4823799133300781,0.0
1407,0.7677081823348999,0.7677081823348999,1.171065330505371,0.17597126960754395
6949,0.7727851867675781,0.7727851867675781,0.2872171401977539,0.0
9978,0.7727886438369751,0.7727886438369751,0.9909210205078125,0.0
8812,0.7765434980392456,0.7765434980392456,0.7164430618286133,0.0
3647,0.7833136916160583,0.7833136916160583,1.7547674179077148,0.0
7325,0.7853443622589111,0.7853443622589111,0.6949338912963867,0.0
4574,0.7876698970794678,0.7876698970794678,0.3964705467224121,0.0
9920,0.7966510057449341,0.7966510057449341,0.3053421974182129,0.0
994,0.7979511022567749,0.7979511022567749,0.48887157440185547,0.024311304092407227
7400,0.8020203709602356,0.8020203709602356,0.4735066890716553,0.0
8290,0.8125982284545898,0.8125982284545898,1.8723249435424805,0.46088647842407227
1437,0.8140638470649719,0.8140638470649719,1.038595199584961,0.0
8379,0.817483127117157,0.817483127117157,1.024144172668457,0.0
3337,0.8261702656745911,0.8261702656745911,1.5983400344848633,0.0
6047,0.8276903033256531,0.8276903033256531,1.0427360534667969,0.0
8252,0.8307775259017944,0.8307775259017944,0.43208885192871094,0.0
1092,0.8309407234191895,0.8309407234191895,0.8470268249511719,0.0
6734,0.8372687101364136,0.8372687101364136,0.8040080070495605,0.0
4519,0.8382091522216797,0.8382091522216797,1.0403566360473633,0.2844754457473755
9790,0.8400397300720215,0.8400397300720215,0.45986270904541016,0.2586807906627655
1315,0.8429872393608093,0.8429872393608093,0.6597633361816406,0.0
8474,0.8464787602424622,0.8464787602424622,0.7485637664794922,0.0
19,0.8581943511962891,0.8581943511962891,0.5191650390625,0.1936541348695755
6630,0.8720293045043945,0.8720293045043945,0.45557498931884766,0.0
9516,0.8741413354873657,0.8741413354873657,3.0486369132995605,0.7691003680229187
5370,0.8798796534538269,0.8798796534538269,7.162403106689453,0.0
8265,0.8800091743469238,0.8800091743469238,0.4147062301635742,0.0
7319,0.8807579874992371,0.8807579874992371,0.5836858749389648,0.0
2108,0.8832628130912781,0.8832628130912781,1.2052974700927734,0.0
1698,0.9019114375114441,0.9019114375114441,0.667658805847168,0.0
6821,0.9081730842590332,0.9081730842590332,0.6252670288085938,0.0
4526,0.9095683097839355,0.9095683097839355,0.4174528121948242,0.0
385,0.9205110669136047,0.9205110669136047,0.6058559417724609,0.1662689447402954
7564,0.9217618703842163,0.9217618703842163,1.01485013961792,0.0
2757,0.9254875183105469,0.9254875183105469,0.47156715393066406,0.0
8894,0.9323744773864746,0.9323744773864746,1.165008544921875,0.0
4687,0.9443483352661133,0.9443483352661133,0.9494962692260742,0.0
6445,0.9444422721862793,0.9444422721862793,1.197580337524414,0.0
1869,0.9574753642082214,0.9574753642082214,0.46884918212890625,0.0
4317,0.9591458439826965,0.9591458439826965,0.8742198944091797,0.0
5263,0.9671429395675659,0.9671429395675659,0.969477653503418,0.0
9631,0.9701525568962097,0.9701525568962097,0.062442779541015625,0.19748127460479736
7575,0.9727329015731812,0.9727329015731812,1.615386962890625,0.0
9185,0.9814478158950806,0.9814478158950806,0.46466064453125,0.0
1529,0.9890558123588562,0.9890558123588562,0.8810176849365234,0.0
8014,0.9961085319519043,0.9961085319519043,2.0167293548583984,0.0
1275,0.9965360760688782,0.9965360760688782,0.5179524421691895,0.0
2063,0.996647834777832,0.996647834777832,0.14320993423461914,0.2628236711025238
1541,0.9967536926269531,0.9967536926269531,0.5717868804931641,0.0
1513,0.997797966003418,0.997797966003418,1.1989481449127197,0.0
2428,1.0046721696853638,1.0046721696853638,0.9227657318115234,0.0
4914,1.006039023399353,1.006039023399353,0.8726797103881836,0.0
7503,1.0081802606582642,1.0081802606582642,2.424741268157959,0.5078917145729065
2868,1.0098881721496582,1.0098881721496582,0.7056922912597656,0.0
8540,1.0150896310806274,1.0150896310806274,0.42224884033203125,0.0
1542,1.021447777748108,1.021447777748108,0.6374826431274414,0.0
6414,1.027554988861084,1.027554988861084,0.9505748748779297,0.0
5761,1.0287466049194336,1.0287466049194336,0.9826722145080566,0.0
70,1.028864860534668,1.028864860534668,0.575747013092041,0.0
2997,1.0356169939041138,1.0356169939041138,1.1402254104614258,0.0
5242,1.0483875274658203,1.0483875274658203,0.9907016754150391,0.0
9647,1.0498932600021362,1.0498932600021362,0.923041820526123,0.0
9547,1.0573387145996094,1.0573387145996094,0.6053743362426758,0.0
5116,1.0660141706466675,1.0660141706466675,0.41911792755126953,0.0
3225,1.0732600688934326,1.0732600688934326,0.7130289077758789,0.0
8159,1.077161431312561,1.077161431312561,0.6081638336181641,0.0
6795,1.0944494009017944,1.0944494009017944,0.45656681060791016,0.0
9864,1.0986453294754028,1.0986453294754028,0.49808597564697266,0.0
4021,1.1009905338287354,1.1009905338287354,0.9749007225036621,0.0
656,1.1025993824005127,1.1025993824005127,0.8993854522705078,0.0
7881,1.1083035469055176,1.1083035469055176,0.4354696273803711,0.0
2334,1.1189391613006592,1.1189391613006592,0.6019754409790039,0.0
2766,1.1258617639541626,1.1258617639541626,2.7855260372161865,0.08387664705514908
8570,1.1281284093856812,1.1281284093856812,0.9546175003051758,0.0
9706,1.1380064487457275,1.1380064487457275,1.159881591796875,0.0
23,1.1634598970413208,1.1634598970413208,0.7689218521118164,0.0
5164,1.1914479732513428,1.1914479732513428,1.6223993301391602,0.0
9372,1.1947705745697021,1.1947705745697021,0.7637882232666016,0.0
4630,1.2054259777069092,1.2054259777069092,1.389310359954834,0.0
1378,1.2114654779434204,1.2114654779434204,0.8896803855895996,0.0
214,1.224553108215332,1.224553108215332,1.496133804321289,0.0
9391,1.2369328737258911,1.2369328737258911,0.7648563385009766,0.0
6856,1.2389037609100342,1.2389037609100342,1.3855524063110352,0.0
463,1.2422258853912354,1.2422258853912354,0.3844170570373535,0.0
2289,1.255124807357788,1.255124807357788,1.05926513671875,0.0
439,1.25922429561615,1.25922429561615,0.9108400344848633,0.0
34,1.2925158739089966,1.2925158739089966,1.5176887512207031,0.0
8189,1.3005669116973877,1.3005669116973877,0.5293149948120117,0.0
5181,1.3099850416183472,1.3099850416183472,1.0059480667114258,0.061648208647966385
2535,1.3126444816589355,1.3126444816589355,0.6533000469207764,0.0
9937,1.3255066871643066,1.3255066871643066,1.3265151977539062,0.0
2336,1.3388078212738037,1.3388078212738037,1.7134255170822144,0.0
8426,1.3400059938430786,1.3400059938430786,0.34171760082244873,0.0
4035,1.3489563465118408,1.3489563465118408,6.123861312866211,0.0
9512,1.3543648719787598,1.3543648719787598,0.7358102798461914,0.0
1350,1.3837785720825195,1.3837785720825195,2.0313167572021484,0.0
2821,1.3912749290466309,1.3912749290466309,0.8915023803710938,0.011307239532470703
3369,1.3951348066329956,1.3951348066329956,0.7605438232421875,0.0
3939,1.403267741203308,1.403267741203308,3.5482406616210938,0.0
5916,1.4220772981643677,1.4220772981643677,0.937251091003418,0.0
1327,1.4241474866867065,1.4241474866867065,1.0174741744995117,0.0
8660,1.437050223350525,1.437050223350525,0.7260012626647949,0.0
3782,1.4396682977676392,1.4396682977676392,1.2994070053100586,0.0
644,1.4456236362457275,1.4456236362457275,0.7280902862548828,0.0
7149,1.4568384885787964,1.4568384885787964,0.5052218437194824,0.0
538,1.4600340127944946,1.4600340127944946,0.4353814125061035,0.46829381585121155
2294,1.4636507034301758,1.4636507034301758,1.3749408721923828,0.0
7176,1.4647002220153809,1.4647002220153809,1.9573192596435547,0.0
6486,1.473634123802185,1.473634123802185,0.8657283782958984,0.0
2386,1.47470223903656,1.47470223903656,1.2779664993286133,0.0
3737,1.4844238758087158,1.4844238758087158,0.5869350433349609,0.0
767,1.4927642345428467,1.4927642345428467,1.767141342163086,0.0
544,1.492911458015442,1.492911458015442,1.044342041015625,0.03123176097869873
660,1.4930061101913452,1.4930061101913452,3.3349132537841797,0.0
7649,1.4984104633331299,1.4984104633331299,1.0314464569091797,0.0
5858,1.5219918489456177,1.5219918489456177,1.3249444961547852,0.0
6815,1.5332539081573486,1.5332539081573486,0.5515427589416504,0.0
5830,1.5359829664230347,1.5359829664230347,1.216240406036377,0.0
5742,1.557241678237915,1.557241678237915,0.9134845733642578,0.0
9877,1.5719480514526367,1.5719480514526367,0.5343108177185059,0.0
5566,1.581216812133789,1.581216812133789,0.4713706970214844,0.07114430516958237
277,1.5909178256988525,1.5909178256988525,1.2977561950683594,0.0
157,1.5979692935943604,1.5979692935943604,0.5646262168884277,0.0
7644,1.6932494640350342,1.6932494640350342,0.9439678192138672,0.0
3294,1.6943390369415283,1.6943390369415283,0.6770772933959961,0.0
974,1.694970726966858,1.694970726966858,0.5502843856811523,0.0
394,1.7695798873901367,1.7695798873901367,0.6912069320678711,0.0
3478,1.7720781564712524,1.7720781564712524,1.0965766906738281,0.0
5656,1.7857557535171509,1.7857557535171509,1.8191485404968262,0.0
9250,1.8089892864227295,1.8089892864227295,1.178995132446289,0.0
7431,1.8106253147125244,1.8106253147125244,0.9057397842407227,0.0
1823,1.8180274963378906,1.8180274963378906,1.4362783432006836,0.0
4550,1.8260860443115234,1.8260860443115234,1.096909999847412,0.0
8288,1.8420288562774658,1.8420288562774658,1.050969123840332,0.0
9499,1.8734560012817383,1.8734560012817383,1.7788276672363281,0.0
9040,1.9484666585922241,1.9484666585922241,1.3990364074707031,0.0
7902,1.977052092552185,1.977052092552185,1.231424331665039,0.0
6444,2.019468069076538,2.019468069076538,0.6325550079345703,0.2374861240386963
290,2.023669719696045,2.023669719696045,0.9029455184936523,0.0
7937,2.0607898235321045,2.0607898235321045,0.5900797843933105,0.1362001895904541
8440,2.229708194732666,2.229708194732666,1.7331666946411133,0.0
4763,2.2559969425201416,2.2559969425201416,0.9110031127929688,0.0
2286,2.2600083351135254,2.2600083351135254,1.361501693725586,0.0
7402,2.292572259902954,2.292572259902954,1.1476025581359863,0.0
7150,2.2949466705322266,2.2949466705322266,1.1970529556274414,0.0
2832,2.302562713623047,2.302562713623047,2.1281795501708984,0.0
7843,2.3202595710754395,2.3202595710754395,1.3135204315185547,0.0
5112,2.3648691177368164,2.3648691177368164,1.3858680725097656,0.0
1485,2.391136407852173,2.391136407852173,1.3478622436523438,0.0
4187,2.4457974433898926,2.4457974433898926,1.3664932250976562,0.0
3519,2.4596049785614014,2.4596049785614014,1.3408641815185547,0.0
3578,2.464148759841919,2.464148759841919,1.0194263458251953,0.0
3547,2.5125794410705566,2.5125794410705566,1.2040252685546875,0.0
3543,2.7206854820251465,2.7206854820251465,1.766134262084961,0.0
9113,2.726454496383667,2.726454496383667,1.185577392578125,0.0
6260,2.83284330368042,2.83284330368042,0.817542552947998,0.0
9775,2.8989455699920654,2.8989455699920654,2.8390049934387207,0.0
4010,2.9147140979766846,2.9147140979766846,2.267732620239258,0.0
770,2.9426321983337402,2.9426321983337402,2.473529815673828,0.0
8218,2.9465529918670654,2.9465529918670654,2.1985292434692383,0.02758876420557499
5236,3.0395638942718506,3.0395638942718506,2.5218825340270996,0.0
1386,3.045497417449951,3.045497417449951,1.1046857833862305,0.0
1313,3.0511529445648193,3.0511529445648193,1.2839574813842773,0.0
9999,3.0888657569885254,3.0888657569885254,2.8378119468688965,0.0
3742,3.1403472423553467,3.1403472423553467,3.3935389518737793,0.0
7015,3.149679660797119,3.149679660797119,1.5357131958007812,0.0
2100,3.172698736190796,3.172698736190796,2.043696403503418,0.0
2568,3.1997828483581543,3.1997828483581543,1.7046513557434082,0.05007545277476311
1320,3.350562334060669,3.350562334060669,0.8271656036376953,0.054113905876874924
6910,3.366098403930664,3.366098403930664,1.0575942993164062,0.0
2150,3.3688018321990967,3.3688018321990967,1.2118053436279297,0.0
3455,3.486069917678833,3.486069917678833,2.223801612854004,0.0
3122,3.5115280151367188,3.5115280151367188,4.500484466552734,0.0
2561,3.5592353343963623,3.5592353343963623,3.0586018562316895,0.0
1481,3.60483980178833,3.60483980178833,2.0607643127441406,0.0
3609,3.6992805004119873,3.6992805004119873,5.6078643798828125,0.0
1065,3.7069969177246094,3.7069969177246094,2.2395076751708984,0.0
6234,3.73473858833313,3.73473858833313,4.263698577880859,0.0
4731,3.8809962272644043,3.8809962272644043,2.6667966842651367,0.0
1333,4.053347587585449,4.053347587585449,3.091360092163086,0.0
8260,4.0800981521606445,4.0800981521606445,1.9276576042175293,0.0
3411,4.084771156311035,4.084771156311035,2.65602970123291,0.0
8746,4.1992597579956055,4.1992597579956055,1.4361205101013184,0.1460605412721634
3997,4.263398170471191,4.263398170471191,1.6565093994140625,0.0
3280,4.327856063842773,4.327856063842773,2.8900537490844727,0.795203447341919
7975,4.449751377105713,4.449751377105713,1.320864200592041,0.0
3128,4.452517032623291,4.452517032623291,1.413543701171875,0.4830026626586914
8645,4.45354700088501,4.45354700088501,2.019878387451172,0.0
9893,4.599673271179199,4.599673271179199,2.9368209838867188,0.0
365,4.779037952423096,4.779037952423096,1.2933778762817383,0.0
4422,4.891034126281738,4.891034126281738,1.2033157348632812,0.1502799242734909
9618,5.037189483642578,5.037189483642578,4.500845909118652,0.0
8887,5.1079912185668945,5.1079912185668945,1.6615829467773438,0.0
5602,5.219432353973389,5.219432353973389,3.9638195037841797,0.0
2714,5.54770565032959,5.54770565032959,4.815886497497559,0.0
1376,5.548769950866699,5.548769950866699,2.6119089126586914,0.0
6491,5.748805999755859,5.748805999755859,1.7457695007324219,0.0
6858,6.075970649719238,6.075970649719238,4.507754325866699,0.0
2260,6.152150630950928,6.152150630950928,4.0889081954956055,0.0
8867,6.223013401031494,6.223013401031494,4.2032623291015625,0.0
7856,6.287639617919922,6.287639617919922,4.076999664306641,0.0
4776,6.371457099914551,6.371457099914551,2.4539852142333984,0.0
2742,7.048226833343506,7.048226833343506,3.7462730407714844,0.0
8099,7.222764015197754,7.222764015197754,2.878946304321289,0.0
2882,7.530130863189697,7.530130863189697,2.0507378578186035,0.0
1838,8.52283763885498,8.52283763885498,2.4398765563964844,0.0
6777,10.669340133666992,10.669340133666992,3.1821422576904297,0.0
4837,12.16955852508545,12.16955852508545,3.4593353271484375,0.0
1575,13.296035766601562,13.296035766601562,5.356449127197266,0.0
2479,15.509103775024414,15.509103775024414,6.602977752685547,0.0
7818,17.141271591186523,17.141271591186523,5.363597869873047,0.0
4218,31.395465850830078,31.395465850830078,9.665626525878906,0.0


==> AISTATS2026PaperPack/QP_func_approx/experiments/lineartransformer/n5_m3/l8_h2_20250923_051339/lineartransformer_results.txt <==
================================================================================
LinearTransformer Experimental Results
================================================================================
Experiment Date: 2025-09-23 05:32:09
Random Seed: 42

MODEL CONFIGURATION
----------------------------------------
Model Type: LinearTransformer
Problem Dimension (n): 5
Constraint Number (m): 3
Transformer Layers: 8
Attention Heads: 2
Hidden Dimension: 256
Dropout Rate: 0.1

DATASET CONFIGURATION
----------------------------------------
Training Samples: 50000
Validation Samples: 10000
Test Samples: 10000
Batch Size: 128

TRAINING CONFIGURATION
----------------------------------------
Epochs: 500
Learning Rate: 0.0001
Early Stopping Patience: 30

TRAINING RESULTS
----------------------------------------
Final Training Loss: 0.073344
Final Validation Loss: 0.090662
Best Validation Loss: 0.088587
Training Epochs Completed: 171

TEST RESULTS
----------------------------------------
Total Test Samples: 10000
MSE Loss: 0.089842
R-squared: 0.973832
Objective Error: 0.159638
Constraint Violation: 0.031255
MSE Range: [0.0000, 31.3955]
MSE Median: 0.0084
MSE 95th Percentile: 0.2948
Objective Error Range: [0.0000, 9.6656]
Objective Error Median: 0.0493
Objective Error 95th Percentile: 0.6601
Constraint Violation Range: [0.0000, 0.9491]
Constraint Violation Median: 0.0000
Constraint Violation 95th Percentile: 0.1572
Samples with Zero Constraint Violation: 6371/10000

GENERATED FILES
----------------------------------------
All files saved in: experiments/lineartransformer/n5_m3/l8_h2_20250923_051339/
Plots:
  - training_curves.png/pdf
  - mse_distribution.png/pdf
  - objective_error_distribution.png/pdf
  - constraint_violation_distribution.png/pdf

Difficult Samples Analysis:
  - difficult_samples.json (detailed data for worst 5% samples)
  - difficult_samples_summary.csv (summary statistics)
Results: experiments/lineartransformer/n5_m3/l8_h2_20250923_051339/lineartransformer_results.txt


==> AISTATS2026PaperPack/QP_func_approx/experiments/softmaxtransformer/n10_m3/l16_h8_20251015_013947/console_output.txt <==

Configuration:
  Model Type: SoftmaxTransformer
  Problem: 10 variables, 3 constraints
  Dataset: 50000 train, 10000 val, 10000 test
  Test Kappa range: [None, None]
  Model: 16 layers, 8 heads, 256 hidden_dim
  Training: 500 epochs, lr=0.0001, batch_size=128
  Seed: 42
Generating training data...
Loading QP dataset: QP_datasets/n10_m3_s50000_seed42.pkl
Generating validation data...
Loading QP dataset: QP_datasets/n10_m3_s10000_seed43.pkl
Generating test data...
Loading QP dataset: QP_datasets/n10_m3_s10000_seed44.pkl
Creating SoftmaxTransformer model...
Total parameters: 12,909,066
Trainable parameters: 12,909,066
Model device: cuda:0
Training model...
Evaluating model...

Generating detailed test results visualization...

Saved plots to experiments/softmaxtransformer/n10_m3/l16_h8_20251015_013947:
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf

============================================================
RESULTS
============================================================
MSE Loss: 0.498412
R-squared: 0.818180
Average Objective Error: 1.222158
Average Constraint Violation: 0.051844

Training curves saved to experiments/softmaxtransformer/n10_m3/l16_h8_20251015_013947:
  - training_curves.pdf

Saving results to file...
Results saved to: experiments/softmaxtransformer/n10_m3/l16_h8_20251015_013947/softmaxtransformer_results.txt

Training completed! Check the saved plots and results file.


==> AISTATS2026PaperPack/QP_func_approx/experiments/softmaxtransformer/n10_m3/l16_h8_20251015_013947/softmaxtransformer_results.txt <==
================================================================================
SoftmaxTransformer Experimental Results
================================================================================
Experiment Date: 2025-10-15 02:01:24
Random Seed: 42

MODEL CONFIGURATION
----------------------------------------
Model Type: SoftmaxTransformer
Problem Dimension (n): 10
Constraint Number (m): 3
Transformer Layers: 16
Attention Heads: 8
Hidden Dimension: 256
Dropout Rate: 0.1

DATASET CONFIGURATION
----------------------------------------
Training Samples: 50000
Validation Samples: 10000
Test Samples: 10000
Batch Size: 128
Test Kappa range: [None, None]

TRAINING CONFIGURATION
----------------------------------------
Epochs: 500
Learning Rate: 0.0001
Early Stopping Patience: 30

TRAINING RESULTS
----------------------------------------
Final Training Loss: 0.151490
Final Validation Loss: 0.499062
Best Validation Loss: 0.493112
Training Epochs Completed: 124

TEST RESULTS
----------------------------------------
Total Test Samples: 10000
MSE Loss: 0.498412
R-squared: 0.818180
Objective Error: 1.222158
Constraint Violation: 0.051844
Objective Error Range: [0.0002, 47.0168]
Objective Error Median: 0.5577
Objective Error 95th Percentile: 4.4532
Constraint Violation Range: [0.0000, 1.0998]
Constraint Violation Median: 0.0000
Constraint Violation 95th Percentile: 0.2775
Samples with Zero Constraint Violation: 6544/10000

GENERATED FILES
----------------------------------------
All files saved in: experiments/softmaxtransformer/n10_m3/l16_h8_20251015_013947/
Plots:
  - training_curves.pdf
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf
Results: experiments/softmaxtransformer/n10_m3/l16_h8_20251015_013947/softmaxtransformer_results.txt


==> AISTATS2026PaperPack/QP_func_approx/experiments/softmaxtransformer/n10_m6/l16_h8_20251015_013300/console_output.txt <==

Configuration:
  Model Type: SoftmaxTransformer
  Problem: 10 variables, 6 constraints
  Dataset: 50000 train, 10000 val, 10000 test
  Test Kappa range: [None, None]
  Model: 16 layers, 8 heads, 256 hidden_dim
  Training: 500 epochs, lr=0.0001, batch_size=128
  Seed: 42
Generating training data...
Loading QP dataset: QP_datasets/n10_m6_s50000_seed42.pkl
Generating validation data...
Loading QP dataset: QP_datasets/n10_m6_s10000_seed43.pkl
Generating test data...
Loading QP dataset: QP_datasets/n10_m6_s10000_seed44.pkl
Creating SoftmaxTransformer model...
Total parameters: 12,909,834
Trainable parameters: 12,909,834
Model device: cuda:0
Training model...
Evaluating model...

Generating detailed test results visualization...

Saved plots to experiments/softmaxtransformer/n10_m6/l16_h8_20251015_013300:
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf

============================================================
RESULTS
============================================================
MSE Loss: 0.236386
R-squared: 0.815679
Average Objective Error: 0.703087
Average Constraint Violation: 0.037431

Training curves saved to experiments/softmaxtransformer/n10_m6/l16_h8_20251015_013300:
  - training_curves.pdf

Saving results to file...
Results saved to: experiments/softmaxtransformer/n10_m6/l16_h8_20251015_013300/softmaxtransformer_results.txt

Training completed! Check the saved plots and results file.


==> AISTATS2026PaperPack/QP_func_approx/experiments/softmaxtransformer/n10_m6/l16_h8_20251015_013300/softmaxtransformer_results.txt <==
================================================================================
SoftmaxTransformer Experimental Results
================================================================================
Experiment Date: 2025-10-15 02:00:25
Random Seed: 42

MODEL CONFIGURATION
----------------------------------------
Model Type: SoftmaxTransformer
Problem Dimension (n): 10
Constraint Number (m): 6
Transformer Layers: 16
Attention Heads: 8
Hidden Dimension: 256
Dropout Rate: 0.1

DATASET CONFIGURATION
----------------------------------------
Training Samples: 50000
Validation Samples: 10000
Test Samples: 10000
Batch Size: 128
Test Kappa range: [None, None]

TRAINING CONFIGURATION
----------------------------------------
Epochs: 500
Learning Rate: 0.0001
Early Stopping Patience: 30

TRAINING RESULTS
----------------------------------------
Final Training Loss: 0.080188
Final Validation Loss: 0.264871
Best Validation Loss: 0.264392
Training Epochs Completed: 156

TEST RESULTS
----------------------------------------
Total Test Samples: 10000
MSE Loss: 0.236386
R-squared: 0.815679
Objective Error: 0.703087
Constraint Violation: 0.037431
Objective Error Range: [0.0000, 22.9945]
Objective Error Median: 0.3349
Objective Error 95th Percentile: 2.5663
Constraint Violation Range: [0.0000, 0.5812]
Constraint Violation Median: 0.0000
Constraint Violation 95th Percentile: 0.1589
Samples with Zero Constraint Violation: 5038/10000

GENERATED FILES
----------------------------------------
All files saved in: experiments/softmaxtransformer/n10_m6/l16_h8_20251015_013300/
Plots:
  - training_curves.pdf
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf
Results: experiments/softmaxtransformer/n10_m6/l16_h8_20251015_013300/softmaxtransformer_results.txt


==> AISTATS2026PaperPack/QP_func_approx/experiments/softmaxtransformer/n10_m9/l16_h8_20251015_023630/console_output.txt <==

Configuration:
  Model Type: SoftmaxTransformer
  Problem: 10 variables, 9 constraints
  Dataset: 50000 train, 10000 val, 10000 test
  Test Kappa range: [None, None]
  Model: 16 layers, 8 heads, 256 hidden_dim
  Training: 500 epochs, lr=0.0001, batch_size=128
  Seed: 42
Generating training data...
Loading QP dataset: QP_datasets/n10_m9_s50000_seed42.pkl
Generating validation data...
Loading QP dataset: QP_datasets/n10_m9_s10000_seed43.pkl
Generating test data...
Loading QP dataset: QP_datasets/n10_m9_s10000_seed44.pkl
Creating SoftmaxTransformer model...
Total parameters: 12,910,602
Trainable parameters: 12,910,602
Model device: cuda:0
Training model...
Evaluating model...

Generating detailed test results visualization...

Saved plots to experiments/softmaxtransformer/n10_m9/l16_h8_20251015_023630:
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf

============================================================
RESULTS
============================================================
MSE Loss: 0.103175
R-squared: 0.842995
Average Objective Error: 0.372559
Average Constraint Violation: 0.025346

Training curves saved to experiments/softmaxtransformer/n10_m9/l16_h8_20251015_023630:
  - training_curves.pdf

Saving results to file...
Results saved to: experiments/softmaxtransformer/n10_m9/l16_h8_20251015_023630/softmaxtransformer_results.txt

Training completed! Check the saved plots and results file.


==> AISTATS2026PaperPack/QP_func_approx/experiments/softmaxtransformer/n10_m9/l16_h8_20251015_023630/softmaxtransformer_results.txt <==
================================================================================
SoftmaxTransformer Experimental Results
================================================================================
Experiment Date: 2025-10-15 02:58:22
Random Seed: 42

MODEL CONFIGURATION
----------------------------------------
Model Type: SoftmaxTransformer
Problem Dimension (n): 10
Constraint Number (m): 9
Transformer Layers: 16
Attention Heads: 8
Hidden Dimension: 256
Dropout Rate: 0.1

DATASET CONFIGURATION
----------------------------------------
Training Samples: 50000
Validation Samples: 10000
Test Samples: 10000
Batch Size: 128
Test Kappa range: [None, None]

TRAINING CONFIGURATION
----------------------------------------
Epochs: 500
Learning Rate: 0.0001
Early Stopping Patience: 30

TRAINING RESULTS
----------------------------------------
Final Training Loss: 0.033732
Final Validation Loss: 0.103953
Best Validation Loss: 0.103448
Training Epochs Completed: 124

TEST RESULTS
----------------------------------------
Total Test Samples: 10000
MSE Loss: 0.103175
R-squared: 0.842995
Objective Error: 0.372559
Constraint Violation: 0.025346
Objective Error Range: [0.0000, 15.6340]
Objective Error Median: 0.1993
Objective Error 95th Percentile: 1.1886
Constraint Violation Range: [0.0000, 0.3696]
Constraint Violation Median: 0.0097
Constraint Violation 95th Percentile: 0.0954
Samples with Zero Constraint Violation: 4133/10000

GENERATED FILES
----------------------------------------
All files saved in: experiments/softmaxtransformer/n10_m9/l16_h8_20251015_023630/
Plots:
  - training_curves.pdf
  - nmse_distribution.pdf
  - objective_error_distribution.pdf
  - constraint_violation_distribution.pdf
Results: experiments/softmaxtransformer/n10_m9/l16_h8_20251015_023630/softmaxtransformer_results.txt


==> AISTATS2026PaperPack/QP_func_approx/experiments/softmaxtransformer/n5_m3/l16_h2_20250923_003747/console_output.txt <==

Configuration:
  Model Type: SoftmaxTransformer
  Problem: 5 variables, 3 constraints
  Dataset: 50000 train, 10000 val, 10000 test
  Model: 16 layers, 2 heads, 256 hidden_dim
  Training: 500 epochs, lr=0.0001, batch_size=128
  Seed: 42
Generating training data...
Loading QP dataset: QP_datasets/n5_m3_s50000_seed42.pkl
Generating validation data...
Loading QP dataset: QP_datasets/n5_m3_s10000_seed43.pkl
Generating test data...
Loading QP dataset: QP_datasets/n5_m3_s10000_seed44.pkl
Creating SoftmaxTransformer model...
Total parameters: 12,905,221
Trainable parameters: 12,905,221
Model device: cuda:0
Training model...
Evaluating model...

Generating detailed test results visualization...

Saved plots to experiments/softmaxtransformer/n5_m3/l16_h2_20250923_003747:
  - mse_distribution.png/pdf
  - nmse_distribution.png/pdf
  - objective_error_distribution.png/pdf
  - constraint_violation_distribution.png/pdf

============================================================
RESULTS
============================================================
MSE Loss: 0.221654
R-squared: 0.935439
Average Objective Error: 0.297486
Average Constraint Violation: 0.036576

Training curves saved to experiments/softmaxtransformer/n5_m3/l16_h2_20250923_003747:
  - training_curves.png
  - training_curves.pdf

Analyzing difficult samples...
Saved 500 difficult samples (worst 5%) to:
  - difficult_samples.json
  - difficult_samples_summary.csv

Saving results to file...
Results saved to: experiments/softmaxtransformer/n5_m3/l16_h2_20250923_003747/softmaxtransformer_results.txt

Training completed! Check the saved plots and results file.


==> AISTATS2026PaperPack/QP_func_approx/experiments/softmaxtransformer/n5_m3/l16_h2_20250923_003747/difficult_samples_summary.csv <==
Index,Difficulty_Score,MSE,Objective_Error,Constraint_Violation
2856,0.8373204469680786,0.8373204469680786,2.2864291667938232,0.0
8987,0.8409286737442017,0.8409286737442017,1.4055547714233398,0.0
3388,0.8423279523849487,0.8423279523849487,1.3049578666687012,0.0
4076,0.8438682556152344,0.8438682556152344,0.015145301818847656,0.184003546833992
2063,0.8439756631851196,0.8439756631851196,0.28496599197387695,0.2220185548067093
6445,0.8458684086799622,0.8458684086799622,0.43271827697753906,0.0
2916,0.8473398089408875,0.8473398089408875,0.3230156898498535,0.0
1893,0.8480669260025024,0.8480669260025024,1.0636577606201172,0.0
5449,0.8486504554748535,0.8486504554748535,0.7609405517578125,0.12031996250152588
766,0.8532511591911316,0.8532511591911316,1.0043621063232422,0.0
5181,0.8532997965812683,0.8532997965812683,0.46926450729370117,0.0
5905,0.8554193377494812,0.8554193377494812,0.10778284072875977,0.4183969497680664
3093,0.8573436737060547,0.8573436737060547,0.583716869354248,0.0
8288,0.858067512512207,0.858067512512207,0.6573152542114258,0.0
7706,0.8588840365409851,0.8588840365409851,2.373300552368164,0.4262453019618988
9827,0.859112560749054,0.859112560749054,0.5545463562011719,0.0
51,0.860558032989502,0.860558032989502,1.1642520427703857,0.0084763765335083
7414,0.8616580963134766,0.8616580963134766,0.10945320129394531,0.35484254360198975
2024,0.8616955876350403,0.8616955876350403,0.8471043109893799,0.0
3783,0.8625502586364746,0.8625502586364746,0.6553380489349365,0.0
6743,0.8631826639175415,0.8631826639175415,0.9391229152679443,0.0
8587,0.8633931279182434,0.8633931279182434,0.5866384506225586,0.0
7762,0.8652307391166687,0.8652307391166687,0.3013608455657959,0.0
5638,0.8666611909866333,0.8666611909866333,0.353471040725708,0.0
4616,0.87104731798172,0.87104731798172,0.17401552200317383,0.27996763586997986
1785,0.8720415830612183,0.8720415830612183,0.7888779640197754,0.0
19,0.8735596537590027,0.8735596537590027,0.5509653091430664,0.061951082199811935
2790,0.8779476284980774,0.8779476284980774,1.1847095489501953,0.0
7969,0.8807867169380188,0.8807867169380188,0.533226490020752,0.0
1902,0.882003903388977,0.882003903388977,0.8123679161071777,0.0
9894,0.8831207156181335,0.8831207156181335,0.4338536262512207,0.0
9843,0.8840792775154114,0.8840792775154114,0.7882356643676758,0.0
4592,0.8847256898880005,0.8847256898880005,0.5836706161499023,0.0
9994,0.8862504959106445,0.8862504959106445,0.6202259063720703,0.0
4082,0.891555666923523,0.891555666923523,0.854097843170166,0.0
6306,0.8918706178665161,0.8918706178665161,7.420358657836914,0.0
7977,0.8938724398612976,0.8938724398612976,3.9685592651367188,0.09455641359090805
6383,0.9003189206123352,0.9003189206123352,1.040602684020996,0.0
761,0.9003530740737915,0.9003530740737915,1.0224323272705078,0.0
9213,0.9019744992256165,0.9019744992256165,1.2451491355895996,0.0
4021,0.9030996561050415,0.9030996561050415,1.234673023223877,0.0
7465,0.9084184765815735,0.9084184765815735,0.42995214462280273,0.0
3491,0.9091151356697083,0.9091151356697083,1.6439380645751953,0.8990387916564941
5342,0.910144031047821,0.910144031047821,0.38186216354370117,0.0
7164,0.9105359315872192,0.9105359315872192,0.6687684059143066,0.0
5851,0.9105618596076965,0.9105618596076965,2.1840627193450928,0.0
5054,0.9109430313110352,0.9109430313110352,0.8412466049194336,0.0
9011,0.9178383946418762,0.9178383946418762,2.1908698081970215,0.0
6557,0.9181232452392578,0.9181232452392578,2.7060818672180176,0.13063883781433105
9556,0.9238623380661011,0.9238623380661011,0.7988007068634033,0.0
478,0.9242627024650574,0.9242627024650574,1.0431022644042969,0.0
4369,0.9271936416625977,0.9271936416625977,0.8628964424133301,0.0
9727,0.9289383888244629,0.9289383888244629,1.1743624210357666,0.0
8666,0.9313346743583679,0.9313346743583679,0.44209909439086914,0.0
995,0.9314237833023071,0.9314237833023071,0.42283958196640015,0.3503588140010834
3741,0.935411810874939,0.935411810874939,2.6759347915649414,0.0
6207,0.9361192584037781,0.9361192584037781,2.436337471008301,0.0
1579,0.9375549554824829,0.9375549554824829,0.22692632675170898,0.0827380046248436
1313,0.9384733438491821,0.9384733438491821,1.223602294921875,0.0
5500,0.9389141798019409,0.9389141798019409,1.4718141555786133,0.0
1817,0.943795382976532,0.943795382976532,0.9819581508636475,0.0
7736,0.9451926350593567,0.9451926350593567,1.0074877738952637,0.0
9461,0.9454292058944702,0.9454292058944702,1.0734758377075195,0.0
1599,0.9466241598129272,0.9466241598129272,0.7979545593261719,0.0
7323,0.9470050930976868,0.9470050930976868,0.39001011848449707,0.0
1797,0.9477785229682922,0.9477785229682922,0.26500725746154785,0.0
3298,0.9492834806442261,0.9492834806442261,0.42384958267211914,0.0
6555,0.9528009295463562,0.9528009295463562,0.7457308769226074,0.0
9951,0.9542375802993774,0.9542375802993774,1.0795769691467285,0.0
3508,0.9606484174728394,0.9606484174728394,1.0362260341644287,0.0
8989,0.9640302658081055,0.9640302658081055,0.88909912109375,0.0
9176,0.9651867151260376,0.9651867151260376,0.9256885051727295,0.0
3569,0.9670697450637817,0.9670697450637817,0.9339189529418945,0.0
5882,0.9674859046936035,0.9674859046936035,0.9343094825744629,0.07856174558401108
913,0.9701353311538696,0.9701353311538696,1.133157730102539,0.0
6357,0.970410168170929,0.970410168170929,0.5893278121948242,0.0
7523,0.9728317260742188,0.9728317260742188,0.5973110198974609,0.06677913665771484
3666,0.9743961095809937,0.9743961095809937,1.6835603713989258,0.0
8433,0.9769114255905151,0.9769114255905151,0.9068593978881836,0.0
9860,0.9817596673965454,0.9817596673965454,0.6381149291992188,0.0
6859,0.9824162721633911,0.9824162721633911,1.2503738403320312,0.0
463,0.9826242327690125,0.9826242327690125,0.670172929763794,0.0
6325,0.9843130111694336,0.9843130111694336,0.929800271987915,0.0
1595,0.9848388433456421,0.9848388433456421,0.5710594654083252,0.0
7551,0.9904034733772278,0.9904034733772278,0.6005792617797852,0.0
4854,0.994243323802948,0.994243323802948,1.4326553344726562,0.0
8197,0.9987438321113586,0.9987438321113586,0.6174793243408203,0.12020254135131836
6076,1.0002434253692627,1.0002434253692627,0.6032161712646484,0.0
1971,1.0009949207305908,1.0009949207305908,0.6519584655761719,0.0311304721981287
5496,1.010266661643982,1.010266661643982,1.3002903461456299,0.0
5493,1.0126402378082275,1.0126402378082275,1.2621512413024902,0.0
2554,1.012791395187378,1.012791395187378,0.7944436073303223,0.0
5055,1.014496922492981,1.014496922492981,0.416485071182251,0.0
8133,1.0183733701705933,1.0183733701705933,0.9229469299316406,0.0
6769,1.0205504894256592,1.0205504894256592,1.3428316116333008,0.0
9077,1.0211068391799927,1.0211068391799927,0.5184659957885742,0.0
5167,1.024787425994873,1.024787425994873,0.39359402656555176,0.0
6847,1.0254313945770264,1.0254313945770264,1.1228609085083008,0.0
3760,1.0257465839385986,1.0257465839385986,0.5057735443115234,0.0
1215,1.0265086889266968,1.0265086889266968,0.6852717399597168,0.0
9799,1.0319575071334839,1.0319575071334839,1.8716659545898438,0.0
5211,1.033537745475769,1.033537745475769,0.48740577697753906,0.31666651368141174
1131,1.0350053310394287,1.0350053310394287,0.5033972263336182,0.0
8966,1.0353511571884155,1.0353511571884155,1.2951023578643799,0.0
7763,1.0479085445404053,1.0479085445404053,0.6387104988098145,0.0
6836,1.0527899265289307,1.0527899265289307,0.5295591354370117,0.15640966594219208
7430,1.0555609464645386,1.0555609464645386,0.9615230560302734,0.0
9805,1.0593515634536743,1.0593515634536743,0.4514484405517578,0.32467928528785706
9117,1.0597559213638306,1.0597559213638306,0.6206907033920288,0.0
239,1.0599116086959839,1.0599116086959839,1.2185544967651367,0.0
6330,1.0614254474639893,1.0614254474639893,0.3167240619659424,0.0
8386,1.0663765668869019,1.0663765668869019,0.9291286468505859,0.0
5011,1.0682560205459595,1.0682560205459595,0.41158342361450195,0.1857864111661911
4619,1.0688703060150146,1.0688703060150146,0.6640028953552246,0.0
9900,1.069007158279419,1.069007158279419,0.8892931938171387,0.0
4550,1.0701370239257812,1.0701370239257812,0.8411669731140137,0.0
6440,1.0724592208862305,1.0724592208862305,1.1089591979980469,0.0
8680,1.0765786170959473,1.0765786170959473,1.0260124206542969,0.0
6765,1.0871837139129639,1.0871837139129639,0.7098369598388672,0.0
9736,1.0965044498443604,1.0965044498443604,1.07240629196167,0.0
3643,1.0992546081542969,1.0992546081542969,0.7234835624694824,0.06972122192382812
2958,1.1045570373535156,1.1045570373535156,1.3936090469360352,0.0
6053,1.1076157093048096,1.1076157093048096,1.5184717178344727,0.0
1369,1.1121594905853271,1.1121594905853271,2.019712448120117,0.022983074188232422
431,1.1122761964797974,1.1122761964797974,0.44626855850219727,0.0
7522,1.1189444065093994,1.1189444065093994,0.8945791721343994,0.0
5566,1.1255824565887451,1.1255824565887451,1.4237909317016602,0.5053802132606506
9911,1.1288316249847412,1.1288316249847412,0.6888957023620605,0.0
9433,1.1355631351470947,1.1355631351470947,0.4652690887451172,0.0
7020,1.1428024768829346,1.1428024768829346,0.4828324317932129,0.0
621,1.1585605144500732,1.1585605144500732,0.4483180046081543,0.0
6803,1.1589481830596924,1.1589481830596924,0.3892953395843506,0.0
1437,1.1645761728286743,1.1645761728286743,2.918354034423828,0.0
9223,1.166462779045105,1.166462779045105,1.8228764533996582,0.0
2394,1.1680644750595093,1.1680644750595093,0.7712478637695312,0.0
4545,1.1687225103378296,1.1687225103378296,3.14017915725708,0.0
5935,1.1850254535675049,1.1850254535675049,2.0469541549682617,0.0
2041,1.1882834434509277,1.1882834434509277,1.1164350509643555,0.0
1852,1.191264271736145,1.191264271736145,0.8620643615722656,0.054137349128723145
7671,1.196483850479126,1.196483850479126,0.462338924407959,0.0
9139,1.2068322896957397,1.2068322896957397,0.5722370147705078,0.0
9066,1.208105206489563,1.208105206489563,0.5412254333496094,0.0
3359,1.209043025970459,1.209043025970459,1.6349241733551025,0.0
7497,1.2090734243392944,1.2090734243392944,0.7956750392913818,0.0
2289,1.209679126739502,1.209679126739502,1.6784124374389648,0.0
3801,1.2116262912750244,1.2116262912750244,1.842033863067627,0.0
6495,1.213686227798462,1.213686227798462,0.6717147827148438,0.0
4930,1.217925786972046,1.217925786972046,0.7989633083343506,0.0
9920,1.2221105098724365,1.2221105098724365,0.44091320037841797,0.0
7376,1.2319905757904053,1.2319905757904053,0.8789432048797607,0.25101304054260254
8746,1.2407888174057007,1.2407888174057007,1.4158639907836914,0.0
23,1.2419207096099854,1.2419207096099854,0.9093842506408691,0.0
3061,1.2637174129486084,1.2637174129486084,0.5346517562866211,0.38471755385398865
1403,1.264967441558838,1.264967441558838,0.9603204727172852,0.0
1983,1.268432378768921,1.268432378768921,2.077838897705078,0.0
4943,1.2705076932907104,1.2705076932907104,0.874321460723877,0.0
9150,1.272792935371399,1.272792935371399,0.49448156356811523,0.0
3507,1.278904914855957,1.278904914855957,1.148122787475586,0.0
2038,1.283631682395935,1.283631682395935,0.8145899772644043,0.0
4191,1.2853485345840454,1.2853485345840454,0.2861595153808594,0.37803736329078674
2190,1.2865628004074097,1.2865628004074097,1.1862726211547852,0.0
3647,1.287556767463684,1.287556767463684,1.7741689682006836,0.0
1006,1.2890827655792236,1.2890827655792236,0.5278744697570801,0.0
7206,1.290093183517456,1.290093183517456,2.2585887908935547,0.0
7780,1.2939798831939697,1.2939798831939697,0.5641498565673828,0.0
243,1.299857258796692,1.299857258796692,0.56451416015625,0.06138213351368904
4836,1.3014801740646362,1.3014801740646362,0.5861375331878662,0.0
1644,1.3072590827941895,1.3072590827941895,0.6215972900390625,0.0
2342,1.3128728866577148,1.3128728866577148,0.824622631072998,0.0
884,1.318925142288208,1.318925142288208,2.670976161956787,0.0
2286,1.3203606605529785,1.3203606605529785,1.7752323150634766,0.0
2229,1.3359848260879517,1.3359848260879517,1.1700425148010254,0.0
8708,1.339846134185791,1.339846134185791,0.5467610359191895,0.0
8660,1.34090256690979,1.34090256690979,0.7039666175842285,0.0
1516,1.3426182270050049,1.3426182270050049,0.6425328254699707,0.0
5184,1.3436986207962036,1.3436986207962036,0.8555245399475098,0.0
2533,1.3481489419937134,1.3481489419937134,1.032236099243164,0.03985651209950447
3939,1.350131869316101,1.350131869316101,0.7010316848754883,0.0
2724,1.3565151691436768,1.3565151691436768,1.15582275390625,0.0
1168,1.3583441972732544,1.3583441972732544,1.211583137512207,0.0
5602,1.367637276649475,1.367637276649475,1.01092529296875,0.0
4754,1.369908094406128,1.369908094406128,0.8292279243469238,0.0
4519,1.3719333410263062,1.3719333410263062,1.8064703941345215,0.0
8265,1.3733209371566772,1.3733209371566772,1.183016300201416,0.0
844,1.3742929697036743,1.3742929697036743,1.187732458114624,0.0
7402,1.3761848211288452,1.3761848211288452,1.1607580184936523,0.0
9999,1.3781973123550415,1.3781973123550415,1.8745417594909668,0.0
841,1.3846217393875122,1.3846217393875122,0.6451187133789062,0.0
9303,1.3881441354751587,1.3881441354751587,1.1051983833312988,0.0
2334,1.3888684511184692,1.3888684511184692,4.380967140197754,0.0
2559,1.389164686203003,1.389164686203003,0.6431007385253906,0.0
8417,1.4006742238998413,1.4006742238998413,2.0263195037841797,0.0
6588,1.4115325212478638,1.4115325212478638,0.7935032844543457,0.02719624899327755
616,1.4237737655639648,1.4237737655639648,0.257493257522583,0.6810320019721985
3688,1.427178144454956,1.427178144454956,0.5335078239440918,0.0
1582,1.4271844625473022,1.4271844625473022,2.528958320617676,0.0
5607,1.4328221082687378,1.4328221082687378,1.0940301418304443,0.0
8638,1.436053991317749,1.436053991317749,0.598884105682373,0.0
8217,1.4396631717681885,1.4396631717681885,1.1081652641296387,0.0
1557,1.442276954650879,1.442276954650879,0.5498504638671875,0.0
6815,1.4494112730026245,1.4494112730026245,1.5255379676818848,0.0
4457,1.474666953086853,1.474666953086853,1.2930335998535156,0.0
4920,1.4750001430511475,1.4750001430511475,1.7220792770385742,0.0
6697,1.5030065774917603,1.5030065774917603,0.6689553260803223,0.0
5912,1.513669729232788,1.513669729232788,0.6009202003479004,0.0
1327,1.516932487487793,1.516932487487793,0.817863941192627,0.0
6216,1.5193573236465454,1.5193573236465454,2.6231958866119385,0.0
4291,1.5363255739212036,1.5363255739212036,0.6910324096679688,0.3337820768356323
1383,1.5383939743041992,1.5383939743041992,1.8750953674316406,0.0
8742,1.5414834022521973,1.5414834022521973,0.7137918472290039,0.013299544341862202
4932,1.5434430837631226,1.5434430837631226,2.489065170288086,0.0
1356,1.5489484071731567,1.5489484071731567,6.0074462890625,0.0
7746,1.553395390510559,1.553395390510559,0.4778897762298584,0.049876730889081955
697,1.5557036399841309,1.5557036399841309,0.5465304851531982,0.0
1529,1.5654590129852295,1.5654590129852295,0.9218254089355469,0.0
8026,1.5693600177764893,1.5693600177764893,0.8790535926818848,0.0
96,1.5717979669570923,1.5717979669570923,1.080246925354004,0.0
1542,1.5722203254699707,1.5722203254699707,1.146608829498291,0.0
9288,1.576308250427246,1.576308250427246,2.137521743774414,0.0
5645,1.5809365510940552,1.5809365510940552,1.29722261428833,0.0
7325,1.5829441547393799,1.5829441547393799,1.3787145614624023,0.0
1284,1.5853238105773926,1.5853238105773926,3.727142333984375,0.0
6949,1.5857174396514893,1.5857174396514893,0.6846818923950195,0.0
1315,1.5951756238937378,1.5951756238937378,1.5931329727172852,0.0
8253,1.596738338470459,1.596738338470459,1.2751493453979492,0.0
1036,1.6081146001815796,1.6081146001815796,0.6158952713012695,0.0
3802,1.6146526336669922,1.6146526336669922,0.7260894775390625,0.0
1813,1.61501944065094,1.61501944065094,1.3666038513183594,0.0
7783,1.6231863498687744,1.6231863498687744,1.1047468185424805,0.0
9236,1.6380618810653687,1.6380618810653687,0.5974001884460449,0.0
4047,1.6595388650894165,1.6595388650894165,0.8229968547821045,0.0
2586,1.6770740747451782,1.6770740747451782,1.1492271423339844,0.0
1923,1.6950390338897705,1.6950390338897705,0.7587137222290039,0.0
7485,1.6961448192596436,1.6961448192596436,3.122129440307617,0.0
9978,1.6967811584472656,1.6967811584472656,3.4819469451904297,0.0
7024,1.7030830383300781,1.7030830383300781,1.264448642730713,0.0
9611,1.7136361598968506,1.7136361598968506,2.1006784439086914,0.04245658591389656
8937,1.717132806777954,1.717132806777954,2.4643325805664062,0.0
4317,1.7175098657608032,1.7175098657608032,21.372922897338867,0.0
394,1.7240177392959595,1.7240177392959595,1.332113265991211,0.0
4141,1.7529586553573608,1.7529586553573608,0.7956953048706055,0.0
7177,1.7624061107635498,1.7624061107635498,0.460446834564209,0.08103183656930923
5138,1.7682392597198486,1.7682392597198486,1.2307987213134766,0.0
4923,1.7702953815460205,1.7702953815460205,0.6323785781860352,0.043732404708862305
3590,1.7801599502563477,1.7801599502563477,3.9195470809936523,0.0
9372,1.784149169921875,1.784149169921875,1.5777359008789062,0.0
3496,1.797670602798462,1.797670602798462,2.1115269660949707,0.026253262534737587
4802,1.7996768951416016,1.7996768951416016,0.8707375526428223,0.0
3547,1.8002135753631592,1.8002135753631592,1.6048221588134766,0.038599252700805664
6196,1.8081026077270508,1.8081026077270508,2.0632693767547607,0.0
1010,1.8125253915786743,1.8125253915786743,2.0851917266845703,0.0
7295,1.8256185054779053,1.8256185054779053,0.749755859375,0.08763977140188217
496,1.827970266342163,1.827970266342163,1.299548625946045,0.0
4099,1.8689615726470947,1.8689615726470947,1.9375877380371094,0.0
8628,1.8724393844604492,1.8724393844604492,1.339324951171875,0.0
1960,1.8726940155029297,1.8726940155029297,2.354708671569824,0.32930484414100647
8175,1.889243483543396,1.889243483543396,1.775033950805664,0.0
5742,1.8938658237457275,1.8938658237457275,1.425710678100586,0.0
4743,1.8994531631469727,1.8994531631469727,1.2604951858520508,0.0
7016,1.9035733938217163,1.9035733938217163,1.985499382019043,0.0
3225,1.907235860824585,1.907235860824585,1.1769723892211914,0.0
7590,1.9321308135986328,1.9321308135986328,0.8324737548828125,0.0
4630,1.9624321460723877,1.9624321460723877,0.6345806121826172,0.0
5468,1.9820884466171265,1.9820884466171265,0.280118465423584,0.18192565441131592
538,1.9981625080108643,1.9981625080108643,0.016997814178466797,0.572014331817627
8021,2.0021450519561768,2.0021450519561768,1.2137575149536133,0.0
7641,2.0069355964660645,2.0069355964660645,0.15621185302734375,0.2277842015028
5960,2.01824951171875,2.01824951171875,0.6746120452880859,0.0
7912,2.0199718475341797,2.0199718475341797,1.1066925525665283,0.0
1412,2.0206916332244873,2.0206916332244873,0.6342625617980957,0.0
9877,2.037961483001709,2.037961483001709,1.7308096885681152,0.0
419,2.044326066970825,2.044326066970825,1.206315040588379,0.0
8668,2.0556881427764893,2.0556881427764893,3.135883331298828,0.0
4480,2.0561509132385254,2.0561509132385254,0.804018497467041,0.0
7431,2.0587525367736816,2.0587525367736816,1.3429718017578125,0.0
4526,2.0667858123779297,2.0667858123779297,1.0513391494750977,0.0
3543,2.067713737487793,2.067713737487793,1.9153461456298828,0.0
9447,2.0777621269226074,2.0777621269226074,0.5562472343444824,0.0
385,2.079336643218994,2.079336643218994,0.10470771789550781,0.40109941363334656
8426,2.082512140274048,2.082512140274048,0.5806623697280884,0.0
9741,2.091454029083252,2.091454029083252,0.8887820243835449,0.0
4905,2.091463327407837,2.091463327407837,1.3921294212341309,0.0
2407,2.1100668907165527,2.1100668907165527,2.8853683471679688,0.0
2488,2.11613130569458,2.11613130569458,2.6169493198394775,0.0
4613,2.1200833320617676,2.1200833320617676,1.3148832321166992,0.5537417531013489
3478,2.1324024200439453,2.1324024200439453,3.4721717834472656,0.0
1589,2.153900623321533,2.153900623321533,4.703969955444336,0.0
5656,2.154587984085083,2.154587984085083,1.7424917221069336,0.0
1869,2.1714835166931152,2.1714835166931152,2.3278379440307617,0.0
970,2.1721179485321045,2.1721179485321045,1.6577014923095703,0.0
8812,2.1723008155822754,2.1723008155822754,1.420790672302246,0.0
2821,2.1731905937194824,2.1731905937194824,2.1404342651367188,0.0
9234,2.1927692890167236,2.1927692890167236,1.1375675201416016,0.0
3559,2.194425582885742,2.194425582885742,0.6422467231750488,0.0
4316,2.1954140663146973,2.1954140663146973,0.7290496826171875,0.0
9386,2.1966147422790527,2.1966147422790527,0.8806829452514648,0.0
6381,2.1995978355407715,2.1995978355407715,0.7603957653045654,0.0
2561,2.2009711265563965,2.2009711265563965,2.40968656539917,0.0
7149,2.203190803527832,2.203190803527832,1.3338794708251953,0.0
5116,2.2102065086364746,2.2102065086364746,0.9150071144104004,0.0
1014,2.218839168548584,2.218839168548584,0.9329323768615723,0.0
8233,2.2250778675079346,2.2250778675079346,0.7364749908447266,0.0
2868,2.241288661956787,2.241288661956787,1.0161552429199219,0.0
656,2.2590489387512207,2.2590489387512207,1.1941204071044922,0.0
6631,2.2913079261779785,2.2913079261779785,3.130302906036377,0.0
8356,2.2995665073394775,2.2995665073394775,4.9744720458984375,0.0
3752,2.3025131225585938,2.3025131225585938,1.6204490661621094,0.0
1127,2.315397262573242,2.315397262573242,0.6021156311035156,0.0
4109,2.3282132148742676,2.3282132148742676,1.0497345924377441,0.0
7320,2.3286778926849365,2.3286778926849365,0.9369187355041504,0.0
830,2.368107557296753,2.368107557296753,1.6452140808105469,0.0
4447,2.379024028778076,2.379024028778076,1.458885669708252,0.0
2997,2.395406723022461,2.395406723022461,1.3856840133666992,0.0
7564,2.4296956062316895,2.4296956062316895,5.403562068939209,0.0
9618,2.431316375732422,2.431316375732422,3.648940086364746,0.0
7649,2.4316115379333496,2.4316115379333496,1.0016608238220215,0.0
2108,2.44028902053833,2.44028902053833,2.7003211975097656,0.0
8189,2.4445128440856934,2.4445128440856934,1.2083778381347656,0.0
2850,2.4475042819976807,2.4475042819976807,1.6017041206359863,0.0
6698,2.466712474822998,2.466712474822998,0.852198600769043,0.0
5375,2.46785306930542,2.46785306930542,0.8090119361877441,0.0
5112,2.471275568008423,2.471275568008423,8.474123001098633,0.0
2718,2.47538161277771,2.47538161277771,1.1649303436279297,0.0
623,2.48874831199646,2.48874831199646,1.9561986923217773,0.0
3051,2.513392925262451,2.513392925262451,3.7344212532043457,0.417721152305603
8350,2.5156543254852295,2.5156543254852295,1.1557445526123047,0.0
3405,2.5305087566375732,2.5305087566375732,3.8259849548339844,0.0
2746,2.535003185272217,2.535003185272217,1.0580310821533203,0.0
6924,2.537168502807617,2.537168502807617,2.5320920944213867,0.0
3989,2.556980609893799,2.556980609893799,5.745299339294434,0.0
4742,2.58994722366333,2.58994722366333,2.048464298248291,0.0
1485,2.5956873893737793,2.5956873893737793,1.4915904998779297,0.0
7345,2.606635570526123,2.606635570526123,3.499648094177246,0.0
5916,2.657541275024414,2.657541275024414,1.5050945281982422,0.0
1633,2.6600589752197266,2.6600589752197266,2.033341884613037,0.0
6858,2.6729753017425537,2.6729753017425537,4.9694414138793945,0.0
1805,2.6752312183380127,2.6752312183380127,0.7305827140808105,0.042021673172712326
6082,2.70540714263916,2.70540714263916,1.7055926322937012,0.0
3998,2.723331928253174,2.723331928253174,1.9051189422607422,0.0
4407,2.733534574508667,2.733534574508667,1.309967041015625,0.0
1323,2.7380659580230713,2.7380659580230713,0.8211722373962402,0.0
1513,2.777942657470703,2.777942657470703,4.96722412109375,0.0
8540,2.7797720432281494,2.7797720432281494,1.2716827392578125,0.0
1541,2.7823257446289062,2.7823257446289062,0.7736587524414062,0.0
2260,2.7937614917755127,2.7937614917755127,1.0936684608459473,0.0
1989,2.852433443069458,2.852433443069458,0.9433436393737793,0.0
9706,2.8676538467407227,2.8676538467407227,4.458258628845215,0.0
3081,2.890355110168457,2.890355110168457,1.4902877807617188,0.0
4579,2.9068100452423096,2.9068100452423096,1.538900375366211,0.0
9185,2.914053201675415,2.914053201675415,0.8614745140075684,0.0
9352,2.9503400325775146,2.9503400325775146,4.361241340637207,0.0
3578,2.989028215408325,2.989028215408325,1.1342487335205078,0.0
1823,2.989116668701172,2.989116668701172,1.1479229927062988,0.0
7964,2.9938883781433105,2.9938883781433105,4.58281946182251,0.0
2685,2.99748158454895,2.99748158454895,3.070341110229492,0.0
3742,3.019970655441284,3.019970655441284,0.7783694267272949,0.08527866750955582
9040,3.0268218517303467,3.0268218517303467,1.8924579620361328,0.011072158813476562
3540,3.034641981124878,3.034641981124878,2.7197399139404297,0.0
4964,3.105250358581543,3.105250358581543,0.8403124809265137,0.0
3822,3.106818437576294,3.106818437576294,1.223447322845459,0.0
5858,3.1150500774383545,3.1150500774383545,2.1302671432495117,0.0
6021,3.127872943878174,3.127872943878174,2.398009777069092,0.0
8570,3.1822667121887207,3.1822667121887207,1.8321104049682617,0.0
5993,3.1867599487304688,3.1867599487304688,1.2723040580749512,0.0
6260,3.2005515098571777,3.2005515098571777,1.3691587448120117,0.0
4411,3.260199785232544,3.260199785232544,0.9127964973449707,0.0
5155,3.2628588676452637,3.2628588676452637,1.5268735885620117,0.0
2430,3.272002696990967,3.272002696990967,3.099320411682129,0.21468567848205566
644,3.2950282096862793,3.2950282096862793,1.9731273651123047,0.0
9504,3.3086791038513184,3.3086791038513184,2.1386237144470215,0.0
3169,3.3129630088806152,3.3129630088806152,1.819361686706543,0.0
6835,3.3640666007995605,3.3640666007995605,3.3941359519958496,0.0
1506,3.3727898597717285,3.3727898597717285,3.058948516845703,0.0
7565,3.397496461868286,3.397496461868286,0.9946990013122559,0.0
7633,3.438856840133667,3.438856840133667,2.587064743041992,0.0
6001,3.460157871246338,3.460157871246338,6.440771102905273,0.0
544,3.46929931640625,3.46929931640625,1.6529579162597656,0.010497729294002056
9864,3.4737555980682373,3.4737555980682373,1.1256103515625,0.0
7993,3.5462646484375,3.5462646484375,1.2779674530029297,0.0
7918,3.550537109375,3.550537109375,3.370086669921875,0.0
5830,3.55633544921875,3.55633544921875,1.437021017074585,0.0
9512,3.561494827270508,3.561494827270508,1.5645627975463867,0.0
660,3.5908713340759277,3.5908713340759277,4.13664436340332,0.0
7191,3.606854200363159,3.606854200363159,2.0299806594848633,0.03876471519470215
3737,3.6080691814422607,3.6080691814422607,2.553194046020508,0.0
741,3.622105836868286,3.622105836868286,3.7509121894836426,0.0
8806,3.6358120441436768,3.6358120441436768,6.723003387451172,0.0
8927,3.640984058380127,3.640984058380127,2.017735481262207,0.0
9937,3.6919589042663574,3.6919589042663574,1.010671615600586,0.0
1407,3.703123092651367,3.703123092651367,2.184199333190918,0.3134140074253082
4187,3.834280014038086,3.834280014038086,1.9061260223388672,0.0
8409,3.8688488006591797,3.8688488006591797,2.7555975914001465,0.0
4035,3.885352611541748,3.885352611541748,1.8908147811889648,0.0
1275,3.9239776134490967,3.9239776134490967,1.300241470336914,0.0
3882,3.9730353355407715,3.9730353355407715,1.8397111892700195,0.0
7015,4.044779300689697,4.044779300689697,1.2155017852783203,0.0
4687,4.057165622711182,4.057165622711182,1.294785976409912,0.0
157,4.0928874015808105,4.0928874015808105,1.760849952697754,0.0
1320,4.101221561431885,4.101221561431885,1.2370996475219727,0.03502349182963371
5414,4.135235786437988,4.135235786437988,1.1409120559692383,0.0
3411,4.2411298751831055,4.2411298751831055,2.411452293395996,0.0
5965,4.24198055267334,4.24198055267334,1.8236279487609863,0.0
70,4.3068647384643555,4.3068647384643555,4.040287971496582,0.0
974,4.310210704803467,4.310210704803467,3.031005859375,0.0
2723,4.342705726623535,4.342705726623535,1.5353145599365234,0.0
8645,4.344901084899902,4.344901084899902,1.3692378997802734,0.0
5052,4.3478498458862305,4.3478498458862305,2.8687000274658203,0.0
1584,4.428877830505371,4.428877830505371,3.4241886138916016,0.0
7150,4.54844331741333,4.54844331741333,2.419856548309326,0.0
9454,4.54909610748291,4.54909610748291,2.816765785217285,0.0
3455,4.5690789222717285,4.5690789222717285,2.5819664001464844,0.0
7176,4.5942535400390625,4.5942535400390625,2.355905532836914,0.0
6795,4.639408588409424,4.639408588409424,1.4493331909179688,0.0
8867,4.652294158935547,4.652294158935547,2.4430160522460938,0.0
9391,4.6574320793151855,4.6574320793151855,2.0845279693603516,0.0
7902,4.701516151428223,4.701516151428223,2.3572254180908203,0.0
7881,4.7338151931762695,4.7338151931762695,1.786672592163086,0.0
8894,4.738326072692871,4.738326072692871,1.628549575805664,0.0
3930,4.75836706161499,4.75836706161499,3.285515308380127,0.0
1386,4.77933406829834,4.77933406829834,2.002798080444336,0.0
214,4.804574012756348,4.804574012756348,14.16429328918457,0.0
2957,4.808546543121338,4.808546543121338,1.7154650688171387,0.050555307418107986
767,4.826104640960693,4.826104640960693,3.4470748901367188,0.0
9775,4.871996879577637,4.871996879577637,4.055006504058838,0.0
4574,4.890755653381348,4.890755653381348,3.075827121734619,0.0
6254,4.900681495666504,4.900681495666504,1.6297521591186523,0.0
6605,4.913091659545898,4.913091659545898,3.9801745414733887,0.0
2776,4.961215019226074,4.961215019226074,1.9236431121826172,1.1442922353744507
9631,4.9832658767700195,4.9832658767700195,1.8411312103271484,0.0
5834,4.994539737701416,4.994539737701416,5.247854232788086,0.0
2294,5.042875289916992,5.042875289916992,1.4564695358276367,0.0
8379,5.102168560028076,5.102168560028076,2.094198226928711,0.0
7975,5.174178123474121,5.174178123474121,1.798253059387207,0.0
439,5.219285488128662,5.219285488128662,7.831814765930176,0.0
779,5.265230655670166,5.265230655670166,5.739253997802734,0.0
3163,5.31555700302124,5.31555700302124,6.4118499755859375,0.0
9547,5.352315902709961,5.352315902709961,2.2366695404052734,0.0
8853,5.420944690704346,5.420944690704346,5.099675178527832,0.0
277,5.424942493438721,5.424942493438721,4.632524490356445,0.0
4731,5.536177635192871,5.536177635192871,2.2827796936035156,0.0
980,5.605795383453369,5.605795383453369,2.030109405517578,0.0
7238,5.615078926086426,5.615078926086426,1.8032188415527344,0.0
1350,5.623170852661133,5.623170852661133,4.554790019989014,0.0
1376,5.628910541534424,5.628910541534424,2.6367740631103516,0.0
2832,5.649890422821045,5.649890422821045,3.682784080505371,0.0
5605,5.6595611572265625,5.6595611572265625,3.6609339714050293,0.3821231424808502
6509,5.751985549926758,5.751985549926758,2.216374397277832,0.0
5164,5.82073450088501,5.82073450088501,5.193996429443359,0.0
6234,6.119511604309082,6.119511604309082,3.0965728759765625,0.0
8887,6.179447650909424,6.179447650909424,2.6440887451171875,0.0
2150,6.283303737640381,6.283303737640381,2.117770195007324,0.0
3294,6.287073135375977,6.287073135375977,3.9175453186035156,0.05837373062968254
770,6.29396915435791,6.29396915435791,5.042825698852539,0.0
9676,6.33406925201416,6.33406925201416,10.203300476074219,0.0
3519,6.335941791534424,6.335941791534424,3.2952632904052734,0.03284811973571777
3369,6.556441307067871,6.556441307067871,4.154426574707031,0.0
2882,6.602970123291016,6.602970123291016,1.7476081848144531,0.0
5271,6.764481544494629,6.764481544494629,8.960001945495605,0.0
5370,6.769248962402344,6.769248962402344,5.6698150634765625,0.0
8717,6.834240913391113,6.834240913391113,8.652196884155273,0.0
6373,6.888484001159668,6.888484001159668,2.661386489868164,0.0
5474,6.913239479064941,6.913239479064941,1.3760414123535156,0.6518744826316833
7160,6.982230186462402,6.982230186462402,8.577789306640625,0.0
8014,7.02646541595459,7.02646541595459,2.126750946044922,0.06162981316447258
6910,7.123919486999512,7.123919486999512,1.8270816802978516,0.0
7644,7.209482669830322,7.209482669830322,2.3491687774658203,0.0
7856,7.270402431488037,7.270402431488037,5.032649993896484,0.0
4422,7.30654239654541,7.30654239654541,3.7873001098632812,0.0
5236,7.347527503967285,7.347527503967285,2.3519091606140137,0.0
6444,7.4299635887146,7.4299635887146,2.358449935913086,0.0
9764,7.455018043518066,7.455018043518066,5.761774063110352,0.0
3128,7.765716552734375,7.765716552734375,4.580348014831543,0.0
4763,7.978409767150879,7.978409767150879,3.315969467163086,0.0
3108,8.026662826538086,8.026662826538086,12.172331809997559,0.0
7843,8.496365547180176,8.496365547180176,11.775311470031738,0.0
6491,8.544626235961914,8.544626235961914,2.9063549041748047,0.0
9893,8.627384185791016,8.627384185791016,4.424617767333984,0.0
365,9.146820068359375,9.146820068359375,3.1603565216064453,0.0
1185,9.28535270690918,9.28535270690918,3.457155227661133,0.0
1838,9.724773406982422,9.724773406982422,2.777830123901367,0.0
1481,10.101826667785645,10.101826667785645,3.9521217346191406,0.0
5400,10.583353042602539,10.583353042602539,5.718195915222168,0.0
3997,10.821404457092285,10.821404457092285,5.425355911254883,0.0
7474,11.387941360473633,11.387941360473633,4.47113037109375,0.0
9113,12.437620162963867,12.437620162963867,3.594066619873047,0.0
8099,12.708309173583984,12.708309173583984,4.772167205810547,0.0
4776,12.790182113647461,12.790182113647461,4.300024032592773,0.0
3609,13.312417984008789,13.312417984008789,9.558818817138672,0.0
1048,13.393716812133789,13.393716812133789,4.071325302124023,0.0
4837,14.394540786743164,14.394540786743164,8.325597763061523,0.0
3122,15.002148628234863,15.002148628234863,4.890491485595703,0.0
1575,15.018423080444336,15.018423080444336,7.3560943603515625,0.0
8218,15.628824234008789,15.628824234008789,4.687803745269775,0.0
2479,16.293270111083984,16.293270111083984,21.864990234375,0.0
9499,18.03677749633789,18.03677749633789,5.621063232421875,0.33430466055870056
129,22.767776489257812,22.767776489257812,51.325809478759766,0.0
6777,22.830162048339844,22.830162048339844,6.961692810058594,0.0
2742,25.207509994506836,25.207509994506836,14.393957138061523,0.0
7818,27.971908569335938,27.971908569335938,13.073211669921875,0.0
4218,67.80364990234375,67.80364990234375,21.319076538085938,0.0


==> AISTATS2026PaperPack/QP_func_approx/experiments/softmaxtransformer/n5_m3/l16_h2_20250923_003747/softmaxtransformer_results.txt <==
================================================================================
SoftmaxTransformer Experimental Results
================================================================================
Experiment Date: 2025-09-23 01:13:44
Random Seed: 42

MODEL CONFIGURATION
----------------------------------------
Model Type: SoftmaxTransformer
Problem Dimension (n): 5
Constraint Number (m): 3
Transformer Layers: 16
Attention Heads: 2
Hidden Dimension: 256
Dropout Rate: 0.1

DATASET CONFIGURATION
----------------------------------------
Training Samples: 50000
Validation Samples: 10000
Test Samples: 10000
Batch Size: 128

TRAINING CONFIGURATION
----------------------------------------
Epochs: 500
Learning Rate: 0.0001
Early Stopping Patience: 30

TRAINING RESULTS
----------------------------------------
Final Training Loss: 0.140002
Final Validation Loss: 0.223132
Best Validation Loss: 0.221999
Training Epochs Completed: 206

TEST RESULTS
----------------------------------------
Total Test Samples: 10000
MSE Loss: 0.221654
R-squared: 0.935439
Objective Error: 0.297486
Constraint Violation: 0.036576
MSE Range: [0.0001, 67.8036]
MSE Median: 0.0230
MSE 95th Percentile: 0.8312
Objective Error Range: [0.0000, 51.3258]
Objective Error Median: 0.1006
Objective Error 95th Percentile: 1.1098
Constraint Violation Range: [0.0000, 1.1443]
Constraint Violation Median: 0.0000
Constraint Violation 95th Percentile: 0.2008
Samples with Zero Constraint Violation: 6832/10000

GENERATED FILES
----------------------------------------
All files saved in: experiments/softmaxtransformer/n5_m3/l16_h2_20250923_003747/
Plots:
  - training_curves.png/pdf
  - mse_distribution.png/pdf
  - objective_error_distribution.png/pdf
  - constraint_violation_distribution.png/pdf

Difficult Samples Analysis:
  - difficult_samples.json (detailed data for worst 5% samples)
  - difficult_samples_summary.csv (summary statistics)
Results: experiments/softmaxtransformer/n5_m3/l16_h2_20250923_003747/softmaxtransformer_results.txt

